Coupled Neural Associative Memories

We propose a novel architecture to design a neural associative memory that is capable of learning a large number of patterns and recalling them later in presence of noise. It is based on dividing the neurons into local clusters and parallel plains, very similar to the architecture of the visual cortex of macaque brain. The common features of our proposed architecture with those of spatially-coupled codes enable us to show that the performance of such networks in eliminating noise is drastically better than the previous approaches while maintaining the ability of learning an exponentially large number of patterns. Previous work either failed in providing good performance during the recall phase or in offering large pattern retrieval (storage) capacities. We also present computational experiments that lend additional support to the theoretical analysis.

==> PER_Spatially_Coupled_Fig_Data_N_400_L_4_D_1_ISIT12.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.002500000000000000052041704279 	0.001313333333333333453191160700 	
0.005000000000000000104083408559 	0.010999500000000000596300786526 	
0.007499999999999999722444243844 	0.032905555555555555946600776451 	
0.010000000000000000208166817117 	0.068411500000000000087929663550 	
0.012500000000000000693889390391 	0.122423888888888859893810945323 	
0.014999999999999999444888487687 	0.188960500000000031217695095620 	
0.017500000000000001665334536938 	0.277238888888888868056170622367 	
0.020000000000000000416333634234 	0.356600000000000028066438062524 	
0.022499999999999999167332731531 	0.468919999999999947970508173967 	
0.025000000000000001387778780781 	0.570583333333333331260917020700 	
0.027500000000000000138777878078 	0.669260000000000077058359693183 	
0.029999999999999998889776975375 	0.756020000000000025330848529848 	
0.032500000000000001110223024625 	0.830519999999999924966687103733 	
0.035000000000000003330669073875 	0.886479999999999934701122583647 	
0.037499999999999998612221219219 	0.925345454545454471073639979295 	
0.050000000000000002775557561563 	0.994990909090909148027037645079 	
0.062500000000000000000000000000 	0.999790909090909285517057014658 	
0.074999999999999997224442438437 	0.999990909090909152467929743580 	
0.087499999999999994448884876874 	1.000000000000000000000000000000 	
0.100000000000000005551115123126 	1.000000000000000000000000000000 	
0.112500000000000002775557561563 	1.000000000000000000000000000000 	
0.125000000000000000000000000000 	1.000000000000000000000000000000 	
0.137500000000000011102230246252 	1.000000000000000000000000000000 	
0.149999999999999994448884876874 	1.000000000000000000000000000000 	
0.162500000000000005551115123126 	1.000000000000000000000000000000 	
0.174999999999999988897769753748 	1.000000000000000000000000000000 	
0.187500000000000000000000000000 	1.000000000000000000000000000000 	
0.200000000000000011102230246252 	1.000000000000000000000000000000 	
0.212499999999999994448884876874 	1.000000000000000000000000000000 	
0.225000000000000005551115123126 	1.000000000000000000000000000000 	


==> PER_Spatially_Coupled_Fig_Data_N_400_L_50_D_1_ICML13.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.002500000000000000052041704279 	0.000000000000000000000000000000 	
0.005000000000000000104083408559 	0.000000000000000000000000000000 	
0.007499999999999999722444243844 	0.000000000000000000000000000000 	
0.010000000000000000208166817117 	0.000000000000000000000000000000 	
0.012500000000000000693889390391 	0.000000000000000000000000000000 	
0.014999999999999999444888487687 	0.000000000000000000000000000000 	
0.020000000000000000416333634234 	0.000000000000000000000000000000 	
0.025000000000000001387778780781 	0.000000000000000000000000000000 	
0.029999999999999998889776975375 	0.000000000000000000000000000000 	
0.070000000000000006661338147751 	0.000000447427293064876957617956 	
0.074999999999999997224442438437 	0.000004255319148936170614929992 	
0.080000000000000001665334536938 	0.000017391304347826088821113780 	
0.095000000000000001110223024625 	0.000757142857142857378556499715 	
0.100000000000000005551115123126 	0.002144902386117137575022306706 	
0.112500000000000002775557561563 	0.026928000000000000546673817325 	
0.125000000000000000000000000000 	0.131115625000000013411494137472 	
0.149999999999999994448884876874 	0.644399999999999639754832969629 	
0.174999999999999988897769753748 	0.939877300613496835524074413115 	
0.200000000000000011102230246252 	0.990845070422535334486724423186 	
0.225000000000000005551115123126 	0.999603174603174604584410190000 	
0.250000000000000000000000000000 	1.000000000000000000000000000000 	
0.275000000000000022204460492503 	1.000000000000000000000000000000 	
0.299999999999999988897769753748 	1.000000000000000000000000000000 	
0.325000000000000011102230246252 	1.000000000000000000000000000000 	
0.349999999999999977795539507497 	1.000000000000000000000000000000 	
0.375000000000000000000000000000 	1.000000000000000000000000000000 	
0.400000000000000022204460492503 	1.000000000000000000000000000000 	
0.424999999999999988897769753748 	1.000000000000000000000000000000 	
0.450000000000000011102230246252 	1.000000000000000000000000000000 	
0.474999999999999977795539507497 	1.000000000000000000000000000000 	
0.500000000000000000000000000000 	1.000000000000000000000000000000 	


==> PER_Spatially_Coupled_Fig_Data_N_4096_L_29_D_29_Const.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.100000000000000005551115123126 	0.000000000000000000000000000000 	
0.140000000000000013322676295502 	0.000000000000000000000000000000 	
0.179999999999999993338661852249 	0.000000000000000000000000000000 	
0.200000000000000011102230246252 	0.000000000000000000000000000000 	
0.250000000000000000000000000000 	0.000000000000000000000000000000 	
0.299999999999999988897769753748 	0.000833333333333333386820640509 	
0.320000000000000006661338147751 	0.002000000000000000475314232418 	
0.330000000000000015543122344752 	0.003488372093023255765542600670 	
0.340000000000000024424906541753 	0.006249999999999999479582957207 	
0.349999999999999977795539507497 	0.006250000000000000346944695195 	
0.359999999999999986677323704498 	0.006428571428571427590070719305 	
0.390000000000000013322676295502 	0.006493506493506493067180418421 	
0.400000000000000022204460492503 	0.032089552238805982287139784148 	
0.450000000000000011102230246252 	0.377611940298507420266105327755 	
0.500000000000000000000000000000 	0.791428571428571370205418133992 	
0.550000000000000044408920985006 	0.954687499999999689137553104956 	
0.599999999999999977795539507497 	0.993181818181818387714088203211 	
0.650000000000000022204460492503 	0.998275862068965569307010810007 	
0.699999999999999955591079014994 	1.000000000000000000000000000000 	
0.750000000000000000000000000000 	1.000000000000000000000000000000 	
0.800000000000000044408920985006 	1.000000000000000000000000000000 	


==> PER_Spatially_Coupled_Fig_Data_N_4096_L_29_D_29_UnConst.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.050000000000000002775557561563 	0.002717391304347826011533761914 	
0.070000000000000006661338147751 	0.003488372093023255765542600670 	
0.082000000000000003441691376338 	0.005696202531645568750695574067 	
0.089999999999999996669330926125 	0.005813953488372092075209263129 	
0.100000000000000005551115123126 	0.006249999999999999479582957207 	
0.110000000000000000555111512313 	0.008968609865470853620417202023 	
0.140000000000000013322676295502 	0.022532188841201700180150169217 	
0.179999999999999993338661852249 	0.031128404669260680004416741440 	
0.200000000000000011102230246252 	0.033030303030303000133560686891 	
0.250000000000000000000000000000 	0.061513157894736852915329450298 	
0.299999999999999988897769753748 	0.091566265060240958906234709502 	
0.330000000000000015543122344752 	0.115789473684210539317085419952 	
0.359999999999999986677323704498 	0.225000000000000033306690738755 	
0.400000000000000022204460492503 	0.595327102803738128500299353618 	
0.450000000000000011102230246252 	0.895522388059703189355786889791 	
0.500000000000000000000000000000 	0.988695652173913197557908461022 	
0.550000000000000044408920985006 	1.000000000000000000000000000000 	


==> PER_Spatially_Coupled_Fig_Data_N_600_L_1_D_1_ITW11.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.002500000000000000052041704279 	0.001500000000000000031225022568 	
0.005000000000000000104083408559 	0.013159999999999999822919427572 	
0.007499999999999999722444243844 	0.038030000000000001303401830910 	
0.010000000000000000208166817117 	0.077799999999999994160226890472 	
0.012500000000000000693889390391 	0.134699999999999986410870178588 	
0.014999999999999999444888487687 	0.209799999999999986499688020558 	
0.017500000000000001665334536938 	0.299399999999999999467092948180 	
0.025000000000000001387778780781 	0.580999999999999960920149533194 	
0.029999999999999998889776975375 	0.768499999999999960920149533194 	
0.032500000000000001110223024625 	0.840999999999999969801933730196 	
0.035000000000000003330669073875 	0.901000000000000023092638912203 	
0.050000000000000002775557561563 	1.000000000000000000000000000000 	


==> Potential_Coupled_Fig_Data_N_64_L_29_p_e_02.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.001000000000000000020816681712 	0.000001243453628559413763743206 	
0.002000000000000000041633363423 	0.000009501459396350971583242000 	
0.003000000000000000062450045135 	0.000030632690946065981106149340 	
0.004000000000000000083266726847 	0.000069369950341717463238380703 	
0.005000000000000000104083408559 	0.000129455129624877942739330505 	
0.006000000000000000124900090270 	0.000213760506075103332273429357 	
0.007000000000000000145716771982 	0.000324397504852333147355725185 	
0.008000000000000000166533453694 	0.000462813925462050163028848715 	
0.009000000000000001054711873394 	0.000629880589770696235410452068 	
0.010000000000000000208166817117 	0.000825968385186811649735505458 	
0.010999999999999999361621760841 	0.001051016703830284955423213233 	
0.012000000000000000249800180541 	0.001304594284686703964393217348 	
0.013000000000000001137978600241 	0.001585953433522609926781266054 	
0.014000000000000000291433543964 	0.001894078521578771269820440359 	
0.014999999999999999444888487687 	0.002227729556206758942948908953 	
0.016000000000000000333066907388 	0.002585481488112464660417133544 	
0.017000000000000001221245327088 	0.002965759785756257906064181640 	
0.018000000000000002109423746788 	0.003366872681009300954935170580 	
0.018999999999999999528155214534 	0.003787040380782681625593255603 	
0.020000000000000000416333634234 	0.004224421451819028276719603099 	
0.021000000000000001304512053935 	0.004677136520674645900341737104 	
0.021999999999999998723243521681 	0.005143289385487876536062756827 	
0.022999999999999999611421941381 	0.005620985606196647783872055726 	
0.024000000000000000499600361081 	0.006108348621190529126323554010 	
0.025000000000000001387778780781 	0.006603533427979836438470595539 	
0.026000000000000002275957200482 	0.007104737862331766615198169745 	
0.026999999999999999694688668228 	0.007610211515458214712182005712 	
0.028000000000000000582867087928 	0.008118262344588999049332933566 	
0.029000000000000001471045507628 	0.008627261061201008454646377288 	
0.029999999999999998889776975375 	0.009135643424793322628363334559 	
0.030999999999999999777955395075 	0.009641910627691490862090084590 	
0.032000000000000000666133814775 	0.010144628024355492601493722304 	
0.033000000000000001554312234475 	0.010642422530644221612128319521 	
0.034000000000000002442490654175 	0.011133979085869605274439209097 	
0.035000000000000003330669073875 	0.011618036623751827954298398993 	
0.036000000000000004218847493576 	0.012093384028620663556141678896 	
0.036999999999999998168132009368 	0.012558856553505536729486991021 	
0.037999999999999999056310429069 	0.013013333143419148277275532166 	
0.038999999999999999944488848769 	0.013455735040313401840172957691 	
0.040000000000000000832667268469 	0.013885025949885389587312722881 	
0.041000000000000001720845688169 	0.014300213931995740118674476093 	
0.042000000000000002609024107869 	0.014700355045649029714360800369 	
0.043000000000000003497202527569 	0.015084558647128546576832164305 	
0.043999999999999997446487043362 	0.015451994116676338875127072470 	
0.044999999999999998334665463062 	0.015801898684464191907617092170 	
0.045999999999999999222843882762 	0.016133585947735583354667454614 	
0.047000000000000000111022302463 	0.016446454622422335134501736320 	
0.048000000000000000999200722163 	0.016739997055882693821615703200 	
0.049000000000000001887379141863 	0.017013807041572799605422261493 	
0.050000000000000002775557561563 	0.017267586518047904620143384591 	
0.051000000000000003663735981263 	0.017501150798562136595704075148 	
0.052000000000000004551914400963 	0.017714432057500614087208745673 	
0.052999999999999998501198916756 	0.017907480889328919460012912168 	
0.053999999999999999389377336456 	0.018080465848246345117456002072 	
0.055000000000000000277555756156 	0.018233670966486096448599951714 	
0.056000000000000001165734175856 	0.018367491331394703024670889135 	
0.057000000000000002053912595557 	0.018482426872385548932697929558 	
0.058000000000000002942091015257 	0.018579074566167318866005686573 	
0.059000000000000003830269434957 	0.018658119311051938465917388044 	
0.059999999999999997779553950750 	0.018720323748462368990130855195 	
0.060999999999999998667732370450 	0.018766517322689319630102389169 	
0.061999999999999999555910790150 	0.018797584869864016748897128650 	
0.063000000000000000444089209850 	0.018814455015868307430348949083 	
0.064000000000000001332267629550 	0.018818088642616265931950536583 	
0.065000000000000002220446049250 	0.018809467655020811749366771437 	
0.066000000000000003108624468950 	0.018789584249182211123097019367 	
0.067000000000000003996802888651 	0.018759430847905024519750583067 	
0.068000000000000004884981308351 	0.018719990834350153791065807241 	
0.069000000000000005773159728051 	0.018672230179953841489037813517 	
0.070000000000000006661338147751 	0.018617090029894606956206715154 	
0.071000000000000007549516567451 	0.018555480279262022424990874470 	
0.072000000000000008437694987151 	0.018488274146299193967379892456 	
0.072999999999999995448085599037 	0.018416303726018289077526191022 	
0.073999999999999996336264018737 	0.018340356488279335733793118379 	
0.074999999999999997224442438437 	0.018261172669048433836458400492 	
0.075999999999999998112620858137 	0.018179443491845199976086888682 	
0.076999999999999999000799277837 	0.018095810148082445978356957994 	
0.077999999999999999888977697537 	0.018010863459752359666543597427 	
0.079000000000000000777156117238 	0.017925144145343550189375392279 	
0.080000000000000001665334536938 	0.017839143609582171212668555427 	
0.081000000000000002553512956638 	0.017753305179183366535600185898 	
0.082000000000000003441691376338 	0.017668025709894813468636698417 	
0.083000000000000004329869796038 	0.017583657494361262796367384453 	
0.084000000000000005218048215738 	0.017500510405416939974099221899 	
0.085000000000000006106226635438 	0.017418854215042307853611447399 	
0.086000000000000006994405055138 	0.017338921035160596850754899378 	
0.087000000000000007882583474839 	0.017260907832496438785163661578 	
0.087999999999999994892974086724 	0.017184978975708219139928445429 	
0.088999999999999995781152506424 	0.017111268778807142698639154332 	
0.089999999999999996669330926125 	0.017039884010392400415234703814 	
0.090999999999999997557509345825 	0.016970906343387954368084891144 	
0.091999999999999998445687765525 	0.016904394724719443848792721496 	
0.092999999999999999333866185225 	0.016840387648686651334006825209 	
0.094000000000000000222044604925 	0.016778905321661659322263204785 	
0.095000000000000001110223024625 	0.016719951709172130999148109254 	
0.096000000000000001998401444325 	0.016663516459430479516035106258 	
0.097000000000000002886579864025 	0.016609576699957218082204235543 	
0.098000000000000003774758283726 	0.016558098706152084983456163059 	
0.099000000000000004662936703426 	0.016509039442513001594292632035 	
0.100000000000000005551115123126 	0.016462347978726213360012309295 	
0.101000000000000006439293542826 	0.016417966784079508768545707653 	
0.102000000000000007327471962526 	0.016375832904619865015849455858 	
0.103000000000000008215650382226 	0.016335879028213564495564114054 	
0.104000000000000009103828801926 	0.016298034443205784010944014994 	
0.104999999999999996114219413812 	0.016262225896740641756244016847 	
0.105999999999999997002397833512 	0.016228378359020367155407527093 	
0.106999999999999997890576253212 	0.016196415699876450661198745706 	
0.107999999999999998778754672912 	0.016166261284017140881230645277 	
0.108999999999999999666933092612 	0.016137838491222758485754695812 	
0.110000000000000000555111512313 	0.016111071167602207532265623513 	
0.111000000000000001443289932013 	0.016085884013812147552702214170 	
0.112000000000000002331468351713 	0.016062202915889431387164165699 	
0.113000000000000003219646771413 	0.016039955224068550010407818718 	
0.114000000000000004107825191113 	0.016019069984656696820080057364 	
0.115000000000000004996003610813 	0.015999478129729183262242031560 	
0.116000000000000005884182030513 	0.015981112629092270038810852384 	
0.117000000000000006772360450213 	0.015963908608646111553230895197 	
0.118000000000000007660538869914 	0.015947803438969829215032802949 	
0.119000000000000008548717289614 	0.015932736797647839566138827649 	
0.119999999999999995559107901499 	0.015918650708565545981443278833 	
0.120999999999999996447286321199 	0.015905489561122268526993650539 	
0.121999999999999997335464740900 	0.015893200112043863458932690946 	
0.122999999999999998223643160600 	0.015881731472227079982051378693 	
0.123999999999999999111821580300 	0.015871035080811578266146710803 	
0.125000000000000000000000000000 	0.015861064668456343468294633681 	
0.126000000000000000888178419700 	0.015851776211591769860653755586 	
0.127000000000000001776356839400 	0.015843127879230499421847611075 	
0.128000000000000002664535259100 	0.015835079973744961567838629435 	
0.129000000000000003552713678801 	0.015827594866858835098710756029 	
0.130000000000000004440892098501 	0.015820636931954533410671359661 	
0.131000000000000005329070518201 	0.015814172473663588858183715047 	
0.132000000000000006217248937901 	0.015808169655586269686242673060 	
0.133000000000000007105427357601 	0.015802598426875827386517414652 	
0.134000000000000007993605777301 	0.015797430448324600860132704838 	
0.135000000000000008881784197001 	0.015792639018498387526445725371 	
0.136000000000000009769962616701 	0.015788199000386304859944175405 	
0.137000000000000010658141036402 	0.015784086748960396429097841065 	
0.138000000000000011546319456102 	0.015780280039976848915905804915 	
0.139000000000000012434497875802 	0.015776758000291442318729906447 	
0.140000000000000013322676295502 	0.015773501039913886967447353982 	
0.141000000000000014210854715202 	0.015770490785979134062966267038 	
0.142000000000000015099033134902 	0.015767710018776297242748540839 	
0.143000000000000015987211554602 	0.015765142609939532258866989878 	
0.144000000000000016875389974302 	0.015762773462878108127194209942 	
0.144999999999999990007992778374 	0.015760588455493697301879052475 	
0.145999999999999990896171198074 	0.015758574385213199031685604723 	
0.146999999999999991784349617774 	0.015756718916344850112132291997 	
0.147999999999999992672528037474 	0.015755010529748963293839025823 	
0.148999999999999993560706457174 	0.015753438474801574609163168361 	
0.149999999999999994448884876874 	0.015751992723616124736363275360 	
0.150999999999999995337063296574 	0.015750663927480805515113360116 	
0.151999999999999996225241716274 	0.015749443375459092758772428056 	
0.152999999999999997113420135975 	0.015748322955095889891241611735 	
0.153999999999999998001598555675 	0.015747295115166631135350527870 	
0.154999999999999998889776975375 	0.015746352830402293720979400860 	
0.155999999999999999777955395075 	0.015745489568120690782038195721 	
0.157000000000000000666133814775 	0.015744699256693001077067606275 	
0.158000000000000001554312234475 	0.015743976255772555716827554306 	
0.159000000000000002442490654175 	0.015743315328212506565286332716 	
0.160000000000000003330669073875 	0.015742711613600093856213391064 	
0.161000000000000004218847493576 	0.015742160603334005852804722281 	
0.162000000000000005107025913276 	0.015741658117174046893627092913 	
0.163000000000000005995204332976 	0.015741200281191927712320932642 	
0.164000000000000006883382752676 	0.015740783507055534223839643460 	
0.165000000000000007771561172376 	0.015740404472578108097113869235 	
0.166000000000000008659739592076 	0.015740060103468747620958367861 	
0.167000000000000009547918011776 	0.015739747556219957358436545292 	
0.168000000000000010436096431476 	0.015739464202072242504648613703 	
0.169000000000000011324274851177 	0.015739207611996208768800897815 	
0.170000000000000012212453270877 	0.015738975542636805815543965537 	
0.171000000000000013100631690577 	0.015738765923164754756413685755 	
0.172000000000000013988810110277 	0.015738576842983985348833897433 	
0.173000000000000014876988529977 	0.015738406540245015313717047434 	
0.174000000000000015765166949677 	0.015738253391117736079696243223 	
0.175000000000000016653345369377 	0.015738115899778189893387647658 	
0.175999999999999989785948173449 	0.015737992689066622464810762949 	
0.176999999999999990674126593149 	0.015737882491775895960062214840 	
0.177999999999999991562305012849 	0.015737784142532639658496051993 	
0.178999999999999992450483432549 	0.015737696570232908438446983723 	
0.179999999999999993338661852249 	0.015737618790999396284346900643 	
0.180999999999999994226840271949 	0.015737549901626186887870773035 	
0.181999999999999995115018691649 	0.015737489073480728785092708222 	
0.182999999999999996003197111349 	0.015737435546833513505537993638 	
0.183999999999999996891375531050 	0.015737388625588120960596683062 	
0.184999999999999997779553950750 	0.015737347672384854879723548038 	
0.185999999999999998667732370450 	0.015737312104054889533299999016 	
0.186999999999999999555910790150 	0.015737281387400037929724661012 	
0.188000000000000000444089209850 	0.015737255035278240739016197836 	
0.189000000000000001332267629550 	0.015737232602972911488237173216 	
0.190000000000000002220446049250 	0.015737213684827892207218624776 	
0.191000000000000003108624468950 	0.015737197911129791050299786548 	
0.192000000000000003996802888651 	0.015737184945220611398397636549 	
0.193000000000000004884981308351 	0.015737174480825129319061517208 	
0.194000000000000005773159728051 	0.015737166239578000148657821455 	
0.195000000000000006661338147751 	0.015737159968737056414678221472 	
0.196000000000000007549516567451 	0.015737155439069047679900847925 	
0.197000000000000008437694987151 	0.015737152442896827631013678683 	
0.198000000000000009325873406851 	0.015737150792295442891521872752 	
0.199000000000000010214051826551 	0.015737150317427020529414960492 	
0.200000000000000011102230246252 	0.015737150865004947974945537226 	
0.201000000000000011990408665952 	0.015737152296877165991162428327 	
0.202000000000000012878587085652 	0.015737154488720692113723487182 	
0.203000000000000013766765505352 	0.015737157328838881353849643574 	
0.204000000000000014654943925052 	0.015737160717054110570245484269 	
0.205000000000000015543122344752 	0.015737164563688732510371437456 	
0.206000000000000016431300764452 	0.015737168788627912269229014441 	
0.207000000000000017319479184152 	0.015737173320458062997229120583 	
0.208000000000000018207657603853 	0.015737178095675589950541706230 	
0.208999999999999991340260407924 	0.015737183057960013599085868918 	
0.209999999999999992228438827624 	0.015737188157507381314204053524 	
0.210999999999999993116617247324 	0.015737193350418891835129642232 	
0.211999999999999994004795667024 	0.015737198598140413052792752069 	
0.212999999999999994892974086724 	0.015737203866949441011247046163 	
0.213999999999999995781152506424 	0.015737209127485489446041100337 	
0.214999999999999996669330926125 	0.015737214354320724907232431633 	
0.215999999999999997557509345825 	0.015737219525567176792169021837 	
0.216999999999999998445687765525 	0.015737224622518631439449521281 	
0.217999999999999999333866185225 	0.015737229629323550017527821865 	
0.219000000000000000222044604925 	0.015737234532686793231359700940 	
0.220000000000000001110223024625 	0.015737239321598203017904538115 	
0.221000000000000001998401444325 	0.015737243987085432206374235875 	
0.222000000000000002886579864025 	0.015737248521989100069617961708 	
0.223000000000000003774758283726 	0.015737252920758816598922891217 	
0.224000000000000004662936703426 	0.015737257179267993834059780056 	
0.225000000000000005551115123126 	0.015737261294645817077952898444 	
0.226000000000000006439293542826 	0.015737265265125470470319868355 	
0.227000000000000007327471962526 	0.015737269089906455454830336294 	
0.228000000000000008215650382226 	0.015737272769030748870155989039 	
0.229000000000000009103828801926 	0.015737276303270868182959674186 	
0.230000000000000009992007221626 	0.015737279694028813437078895276 	
0.231000000000000010880185641327 	0.015737282943245826938305498288 	
0.232000000000000011768364061027 	0.015737286053320809209310482402 	
0.233000000000000012656542480727 	0.015737289027037561217614580755 	
0.234000000000000013544720900427 	0.015737291867499746123026937994 	
0.235000000000000014432899320127 	0.015737294578072481138208971174 	
0.236000000000000015321077739827 	0.015737297162330882160929945712 	
0.237000000000000016209256159527 	0.015737299624013940946287704037 	
0.238000000000000017097434579227 	0.015737301966983991557968991515 	
0.239000000000000017985612998928 	0.015737304195190579547691811513 	
0.239999999999999991118215802999 	0.015737306312639094685312812771 	
0.240999999999999992006394222699 	0.015737308323362952933166525327 	
0.241999999999999992894572642399 	0.015737310231399549709241370010 	
0.242999999999999993782751062099 	0.015737312040769207283075203918 	
0.243999999999999994670929481799 	0.015737313755457098957135642081 	
0.244999999999999995559107901499 	0.015737315379397702475028353319 	
0.245999999999999996447286321199 	0.015737316916461789595427234190 	
0.246999999999999997335464740900 	0.015737318370444931814322586661 	
0.247999999999999998223643160600 	0.015737319745058649805846684444 	
0.248999999999999999111821580300 	0.015737321043922412877602567960 	
0.250000000000000000000000000000 	0.015737322270557844994254281801 	
0.251000000000000000888178419700 	0.015737323428383725304469109574 	
0.252000000000000001776356839400 	0.015737324520712265424338127673 	
0.253000000000000002664535259100 	0.015737325550746590618889086954 	
0.254000000000000003552713678801 	0.015737326521578998139716532023 	
0.255000000000000004440892098501 	0.015737327436190121088266380411 	
0.256000000000000005329070518201 	0.015737328297448213709763820134 	
0.257000000000000006217248937901 	0.015737329108110272024578790706 	
0.258000000000000007105427357601 	0.015737329870822089339377214401 	
0.259000000000000007993605777301 	0.015737330588120344854186072325 	
0.260000000000000008881784197001 	0.015737331262433651435372894412 	
0.261000000000000009769962616701 	0.015737331896085025861875550390 	
0.262000000000000010658141036402 	0.015737332491293817837707536000 	
0.263000000000000011546319456102 	0.015737333050178634735738469885 	
0.264000000000000012434497875802 	0.015737333574759784088348268938 	
0.265000000000000013322676295502 	0.015737334066961882611535017418 	
0.266000000000000014210854715202 	0.015737334528617381163018151824 	
0.267000000000000015099033134902 	0.015737334961469055805149963589 	
0.268000000000000015987211554602 	0.015737335367173272554497387432 	
0.269000000000000016875389974302 	0.015737335747303231314742077984 	
0.270000000000000017763568394003 	0.015737336103351623473045606261 	
0.271000000000000018651746813703 	0.015737336436734548905658215290 	
0.272000000000000019539925233403 	0.015737336748793490093234481719 	
0.273000000000000020428103653103 	0.015737337040799596887818978530 	
0.274000000000000021316282072803 	0.015737337313955497564155194823 	
0.275000000000000022204460492503 	0.015737337569399243580869907078 	
0.276000000000000023092638912203 	0.015737337808206554312651093142 	
0.277000000000000023980817331903 	0.015737338031393897919141267039 	
0.278000000000000024868995751604 	0.015737338239921259963605137955 	
0.279000000000000025757174171304 	0.015737338434694693456439296142 	
0.280000000000000026645352591004 	0.015737338616568712773569060914 	
0.281000000000000027533531010704 	0.015737338786349648611651019792 	
0.282000000000000028421709430404 	0.015737338944796834538930596636 	
0.283000000000000029309887850104 	0.015737339092625764191968329442 	
0.284000000000000030198066269804 	0.015737339230510370702287303857 	
0.285000000000000031086244689504 	0.015737339359084549783585060823 	
0.286000000000000031974423109205 	0.015737339478944897125378687974 	
0.287000000000000032862601528905 	0.015737339590652252296898438999 	
0.288000000000000033750779948605 	0.015737339694733912254243080042 	
0.288999999999999979127807137047 	0.015737339791685282797129019627 	
0.289999999999999980015985556747 	0.015737339881971526556192486623 	
0.290999999999999980904163976447 	0.015737339966029471188813104732 	
0.291999999999999981792342396147 	0.015737340044268924299508682907 	
0.292999999999999982680520815848 	0.015737340117074578166311837890 	
0.293999999999999983568699235548 	0.015737340184806970777575685361 	
0.294999999999999984456877655248 	0.015737340247804043613655267109 	
0.295999999999999985345056074948 	0.015737340306382699428588978208 	
0.296999999999999986233234494648 	0.015737340360839558589534092903 	
0.297999999999999987121412914348 	0.015737340411452555022364663273 	
0.298999999999999988009591334048 	0.015737340458481831328985123264 	
0.299999999999999988897769753748 	0.015737340502170838602014057983 	
0.300999999999999989785948173449 	0.015737340542747293992142942898 	
0.301999999999999990674126593149 	0.015737340580424110519919267404 	
0.302999999999999991562305012849 	0.015737340615400479543195544352 	
0.303999999999999992450483432549 	0.015737340647862484849239805840 	
0.304999999999999993338661852249 	0.015737340677984025527624822871 	
0.305999999999999994226840271949 	0.015737340705927343326164802306 	
0.306999999999999995115018691649 	0.015737340731844361857438840957 	
0.307999999999999996003197111349 	0.015737340755876551290359799395 	
0.308999999999999996891375531050 	0.015737340778155976123153791946 	
0.309999999999999997779553950750 	0.015737340798805912744917634427 	
0.310999999999999998667732370450 	0.015737340817941293524828694217 	
0.311999999999999999555910790150 	0.015737340835669397232088329019 	
0.313000000000000000444089209850 	0.015737340852090095366655475573 	
0.314000000000000001332267629550 	0.015737340867296539109743136464 	
0.315000000000000002220446049250 	0.015737340881375398715658064930 	
0.316000000000000003108624468950 	0.015737340894407599034554579021 	
0.317000000000000003996802888651 	0.015737340906468302165199801834 	
0.318000000000000004884981308351 	0.015737340917627545833212820980 	
0.319000000000000005773159728051 	0.015737340927950545232949508545 	
0.320000000000000006661338147751 	0.015737340937497928949895253936 	
0.321000000000000007549516567451 	0.015737340946326061619231495570 	
0.322000000000000008437694987151 	0.015737340954487595567901081495 	
0.323000000000000009325873406851 	0.015737340962031089175443554495 	
0.324000000000000010214051826551 	0.015737340969002023421952074500 	
0.325000000000000011102230246252 	0.015737340975442503515635550571 	
0.326000000000000011990408665952 	0.015737340981391567673597364774 	
0.327000000000000012878587085652 	0.015737340986885728355559876945 	
0.328000000000000013766765505352 	0.015737340991958639196957037143 	
0.329000000000000014654943925052 	0.015737340996641625834318034549 	
0.330000000000000015543122344752 	0.015737341000963789988675856080 	
0.331000000000000016431300764452 	0.015737341004952123957316700853 	
0.332000000000000017319479184152 	0.015737341008631750005619664989 	
0.333000000000000018207657603853 	0.015737341012025736486368288070 	
0.334000000000000019095836023553 	0.015737341015155694584626289156 	
0.335000000000000019984014443253 	0.015737341018041580559261305439 	
0.336000000000000020872192862953 	0.015737341020701900440315057494 	
0.337000000000000021760371282653 	0.015737341023153769009601532503 	
0.338000000000000022648549702353 	0.015737341025413048578585062387 	
0.339000000000000023536728122053 	0.015737341027494484296811450008 	
0.340000000000000024424906541753 	0.015737341029411704151907969162 	
0.341000000000000025313084961454 	0.015737341031177326522438875145 	
0.342000000000000026201263381154 	0.015737341032802967116799308656 	
0.343000000000000027089441800854 	0.015737341034299419384456797388 	
0.344000000000000027977620220554 	0.015737341035676720435443343149 	
0.345000000000000028865798640254 	0.015737341036944005323583439804 	
0.346000000000000029753977059954 	0.015737341038110065627453337811 	
0.347000000000000030642155479654 	0.015737341039182471680302199957 	
0.348000000000000031530333899354 	0.015737341040168807693166996842 	
0.349000000000000032418512319055 	0.015737341041075700309725959869 	
0.350000000000000033306690738755 	0.015737341041909352901129182101 	
0.351000000000000034194869158455 	0.015737341042675535157657762397 	
0.351999999999999979571896346897 	0.015737341043379551863701237835 	
0.352999999999999980460074766597 	0.015737341044026527392407643902 	
0.353999999999999981348253186297 	0.015737341044620635488460180795 	
0.354999999999999982236431605997 	0.015737341045166330921745156957 	
0.355999999999999983124610025698 	0.015737341045667332939395066660 	
0.356999999999999984012788445398 	0.015737341046127235888452133850 	
0.357999999999999984900966865098 	0.015737341046549530032550023861 	
0.358999999999999985789145284798 	0.015737341046936803579114894092 	
0.359999999999999986677323704498 	0.015737341047292255358236445772 	
0.360999999999999987565502124198 	0.015737341047618411127295701135 	
0.361999999999999988453680543898 	0.015737341047917366432251640163 	
0.362999999999999989341858963598 	0.015737341048191515191501110849 	
0.363999999999999990230037383299 	0.015737341048442883562064054104 	
0.364999999999999991118215802999 	0.015737341048673310350825005344 	
0.365999999999999992006394222699 	0.015737341048884412320063574953 	
0.366999999999999992894572642399 	0.015737341049077802762612421361 	
0.367999999999999993782751062099 	0.015737341049255039460152971742 	
0.368999999999999994670929481799 	0.015737341049417298555201938370 	
0.369999999999999995559107901499 	0.015737341049565971295987054646 	
0.370999999999999996447286321199 	0.015737341049701980555397540229 	
0.371999999999999997335464740900 	0.015737341049826533700972674978 	
0.372999999999999998223643160600 	0.015737341049940511972238255112 	
0.373999999999999999111821580300 	0.015737341050044775792038365125 	
0.375000000000000000000000000000 	0.015737341050140199461004897330 	
0.376000000000000000888178419700 	0.015737341050227449112952626820 	
0.377000000000000001776356839400 	0.015737341050307163126120713059 	
0.378000000000000002664535259100 	0.015737341050380139473308105380 	
0.379000000000000003552713678801 	0.015737341050446801427042942123 	
0.380000000000000004440892098501 	0.015737341050507776957223526892 	
0.381000000000000005329070518201 	0.015737341050563444233567622632 	
0.382000000000000006217248937901 	0.015737341050614243875838127451 	
0.383000000000000007105427357601 	0.015737341050660741403888209788 	
0.384000000000000007993605777301 	0.015737341050703172740110602490 	
0.385000000000000008881784197001 	0.015737341050741860543071837242 	
0.386000000000000009769962616701 	0.015737341050777259310322619967 	
0.387000000000000010658141036402 	0.015737341050809511289187980765 	
0.388000000000000011546319456102 	0.015737341050839001588279586485 	
0.389000000000000012434497875802 	0.015737341050865851638240755506 	
0.390000000000000013322676295502 	0.015737341050890377158744115604 	
0.391000000000000014210854715202 	0.015737341050912640599834801947 	
0.392000000000000015099033134902 	0.015737341050933065234040952873 	
0.393000000000000015987211554602 	0.015737341050951640653021712524 	
0.394000000000000016875389974302 	0.015737341050968536859677726625 	
0.395000000000000017763568394003 	0.015737341050983968959720016301 	
0.396000000000000018651746813703 	0.015737341050998020219875428438 	
0.397000000000000019539925233403 	0.015737341051010822479128137275 	
0.398000000000000020428103653103 	0.015737341051022452065311085789 	
0.399000000000000021316282072803 	0.015737341051033103267453583385 	
0.400000000000000022204460492503 	0.015737341051042713635510494896 	
0.401000000000000023092638912203 	0.015737341051051526030768457076 	
0.402000000000000023980817331903 	0.015737341051059592494931749229 	
0.403000000000000024868995751604 	0.015737341051066798536250956886 	
0.404000000000000025757174171304 	0.015737341051073393954906620706 	
0.405000000000000026645352591004 	0.015737341051079406506474356320 	
0.406000000000000027533531010704 	0.015737341051084895171552346937 	
0.407000000000000028421709430404 	0.015737341051089835664011928884 	
0.408000000000000029309887850104 	0.015737341051094415333988507655 	
0.409000000000000030198066269804 	0.015737341051098464178581437523 	
0.410000000000000031086244689504 	0.015737341051102200772948691565 	
0.411000000000000031974423109205 	0.015737341051105566136492086571 	
0.412000000000000032862601528905 	0.015737341051108782313816547571 	
0.413000000000000033750779948605 	0.015737341051111561340825062416 	
0.414000000000000034638958368305 	0.015737341051114083628759132694 	
0.415000000000000035527136788005 	0.015737341051116394280429133801 	
0.416000000000000036415315207705 	0.015737341051118416968002122758 	
0.416999999999999981792342396147 	0.015737341051120332102719601153 	
0.417999999999999982680520815848 	0.015737341051122063356748626006 	
0.418999999999999983568699235548 	0.015737341051123555218937966060 	
0.419999999999999984456877655248 	0.015737341051124995039423026810 	
0.420999999999999985345056074948 	0.015737341051126292612583057462 	
0.421999999999999986233234494648 	0.015737341051127420182842442387 	
0.422999999999999987121412914348 	0.015737341051128523466973163636 	
0.423999999999999988009591334048 	0.015737341051129463687097143065 	
0.424999999999999988897769753748 	0.015737341051130324109941227562 	
0.425999999999999989785948173449 	0.015737341051131080449376753450 	
0.426999999999999990674126593149 	0.015737341051131829849918375430 	
0.427999999999999991562305012849 	0.015737341051132461289263630988 	
0.428999999999999992450483432549 	0.015737341051133012931328991613 	
0.429999999999999993338661852249 	0.015737341051133561103947400284 	
0.430999999999999994226840271949 	0.015737341051134015601498106207 	
0.431999999999999995115018691649 	0.015737341051134438874026244548 	
0.432999999999999996003197111349 	0.015737341051134844799319623121 	
0.433999999999999996891375531050 	0.015737341051135240316272145833 	
0.434999999999999997779553950750 	0.015737341051135490116452686493 	
0.435999999999999998667732370450 	0.015737341051135750324974083014 	
0.436999999999999999555910790150 	0.015737341051136034819624143211 	
0.438000000000000000444089209850 	0.015737341051136298497592491685 	
0.439000000000000001332267629550 	0.015737341051136485847727897180 	
0.440000000000000002220446049250 	0.015737341051136666258969398768 	
0.441000000000000003108624468950 	0.015737341051136860547998708171 	
0.442000000000000003996802888651 	0.015737341051137009734217642176 	
0.443000000000000004884981308351 	0.015737341051137120756520104692 	
0.444000000000000005773159728051 	0.015737341051137228309375615254 	
0.445000000000000006661338147751 	0.015737341051137367087253693398 	
0.446000000000000007549516567451 	0.015737341051137471170662252007 	
0.447000000000000008437694987151 	0.015737341051137547498495194986 	
0.448000000000000009325873406851 	0.015737341051137731379183648528 	
0.449000000000000010214051826551 	0.015737341051137745256971456342 	
0.450000000000000011102230246252 	0.015737341051137838932039159090 	
0.451000000000000011990408665952 	0.015737341051137911790425150116 	
0.452000000000000012878587085652 	0.015737341051137984648811141142 	
0.453000000000000013766765505352 	0.015737341051137949954341621606 	
0.454000000000000014654943925052 	0.015737341051138026282174564585 	
0.455000000000000015543122344752 	0.015737341051138054037750180214 	
0.456000000000000016431300764452 	0.015737341051138123426689219286 	
0.457000000000000017319479184152 	0.015737341051138158121158738822 	
0.458000000000000018207657603853 	0.015737341051138189346181306405 	
0.459000000000000019095836023553 	0.015737341051138224040650825941 	
0.460000000000000019984014443253 	0.015737341051138224040650825941 	
0.461000000000000020872192862953 	0.015737341051138206693416066173 	
0.462000000000000021760371282653 	0.015737341051138234448991681802 	
0.463000000000000022648549702353 	0.015737341051138234448991681802 	
0.464000000000000023536728122053 	0.015737341051138262204567297431 	
0.465000000000000024424906541753 	0.015737341051138262204567297431 	
0.466000000000000025313084961454 	0.015737341051138303837930720874 	
0.467000000000000026201263381154 	0.015737341051138303837930720874 	
0.468000000000000027089441800854 	0.015737341051138303837930720874 	
0.469000000000000027977620220554 	0.015737341051138331593506336503 	
0.470000000000000028865798640254 	0.015737341051138331593506336503 	
0.471000000000000029753977059954 	0.015737341051138331593506336503 	
0.472000000000000030642155479654 	0.015737341051138331593506336503 	
0.473000000000000031530333899354 	0.015737341051138331593506336503 	
0.474000000000000032418512319055 	0.015737341051138380165763663854 	
0.475000000000000033306690738755 	0.015737341051138380165763663854 	
0.476000000000000034194869158455 	0.015737341051138380165763663854 	
0.477000000000000035083047578155 	0.015737341051138380165763663854 	
0.478000000000000035971225997855 	0.015737341051138380165763663854 	
0.479000000000000036859404417555 	0.015737341051138380165763663854 	
0.479999999999999982236431605997 	0.015737341051138380165763663854 	
0.480999999999999983124610025698 	0.015737341051138380165763663854 	
0.481999999999999984012788445398 	0.015737341051138380165763663854 	
0.482999999999999984900966865098 	0.015737341051138400982445375575 	
0.483999999999999985789145284798 	0.015737341051138400982445375575 	
0.484999999999999986677323704498 	0.015737341051138400982445375575 	
0.485999999999999987565502124198 	0.015737341051138400982445375575 	
0.486999999999999988453680543898 	0.015737341051138400982445375575 	
0.487999999999999989341858963598 	0.015737341051138400982445375575 	
0.488999999999999990230037383299 	0.015737341051138400982445375575 	
0.489999999999999991118215802999 	0.015737341051138400982445375575 	
0.490999999999999992006394222699 	0.015737341051138400982445375575 	
0.491999999999999992894572642399 	0.015737341051138400982445375575 	
0.492999999999999993782751062099 	0.015737341051138400982445375575 	
0.493999999999999994670929481799 	0.015737341051138400982445375575 	
0.494999999999999995559107901499 	0.015737341051138400982445375575 	
0.495999999999999996447286321199 	0.015737341051138400982445375575 	
0.496999999999999997335464740900 	0.015737341051138400982445375575 	
0.497999999999999998223643160600 	0.015737341051138400982445375575 	
0.498999999999999999111821580300 	0.015737341051138400982445375575 	
0.500000000000000000000000000000 	0.015737341051138400982445375575 	
0.501000000000000000888178419700 	0.015737341051138400982445375575 	
0.502000000000000001776356839400 	0.015737341051138400982445375575 	
0.503000000000000002664535259100 	0.015737341051138400982445375575 	
0.504000000000000003552713678801 	0.015737341051138400982445375575 	
0.505000000000000004440892098501 	0.015737341051138400982445375575 	
0.506000000000000005329070518201 	0.015737341051138400982445375575 	
0.507000000000000006217248937901 	0.015737341051138400982445375575 	
0.508000000000000007105427357601 	0.015737341051138400982445375575 	
0.509000000000000007993605777301 	0.015737341051138400982445375575 	
0.510000000000000008881784197001 	0.015737341051138400982445375575 	
0.511000000000000009769962616701 	0.015737341051138400982445375575 	
0.512000000000000010658141036402 	0.015737341051138400982445375575 	
0.513000000000000011546319456102 	0.015737341051138400982445375575 	
0.514000000000000012434497875802 	0.015737341051138400982445375575 	
0.515000000000000013322676295502 	0.015737341051138400982445375575 	
0.516000000000000014210854715202 	0.015737341051138400982445375575 	
0.517000000000000015099033134902 	0.015737341051138400982445375575 	
0.518000000000000015987211554602 	0.015737341051138400982445375575 	
0.519000000000000016875389974302 	0.015737341051138400982445375575 	
0.520000000000000017763568394003 	0.015737341051138400982445375575 	
0.520999999999999907629444351187 	0.015737341051138400982445375575 	
0.522000000000000019539925233403 	0.015737341051138400982445375575 	
0.522999999999999909405801190587 	0.015737341051138400982445375575 	
0.524000000000000021316282072803 	0.015737341051138400982445375575 	
0.524999999999999911182158029987 	0.015737341051138400982445375575 	
0.526000000000000023092638912203 	0.015737341051138400982445375575 	
0.526999999999999912958514869388 	0.015737341051138400982445375575 	
0.528000000000000024868995751604 	0.015737341051138400982445375575 	
0.528999999999999914734871708788 	0.015737341051138400982445375575 	
0.530000000000000026645352591004 	0.015737341051138400982445375575 	
0.530999999999999916511228548188 	0.015737341051138400982445375575 	
0.532000000000000028421709430404 	0.015737341051138400982445375575 	
0.532999999999999918287585387588 	0.015737341051138400982445375575 	
0.534000000000000030198066269804 	0.015737341051138400982445375575 	
0.534999999999999920063942226989 	0.015737341051138400982445375575 	
0.536000000000000031974423109205 	0.015737341051138400982445375575 	
0.536999999999999921840299066389 	0.015737341051138400982445375575 	
0.538000000000000033750779948605 	0.015737341051138400982445375575 	
0.538999999999999923616655905789 	0.015737341051138400982445375575 	
0.540000000000000035527136788005 	0.015737341051138400982445375575 	
0.540999999999999925393012745189 	0.015737341051138400982445375575 	
0.542000000000000037303493627405 	0.015737341051138400982445375575 	
0.542999999999999927169369584590 	0.015737341051138400982445375575 	
0.544000000000000039079850466806 	0.015737341051138400982445375575 	
0.544999999999999928945726423990 	0.015737341051138400982445375575 	
0.546000000000000040856207306206 	0.015737341051138400982445375575 	
0.546999999999999930722083263390 	0.015737341051138400982445375575 	
0.548000000000000042632564145606 	0.015737341051138400982445375575 	
0.548999999999999932498440102790 	0.015737341051138400982445375575 	
0.550000000000000044408920985006 	0.015737341051138400982445375575 	
0.550999999999999934274796942191 	0.015737341051138400982445375575 	
0.552000000000000046185277824407 	0.015737341051138400982445375575 	
0.552999999999999936051153781591 	0.015737341051138400982445375575 	
0.554000000000000047961634663807 	0.015737341051138400982445375575 	
0.554999999999999937827510620991 	0.015737341051138400982445375575 	
0.556000000000000049737991503207 	0.015737341051138400982445375575 	
0.556999999999999939603867460391 	0.015737341051138400982445375575 	
0.558000000000000051514348342607 	0.015737341051138400982445375575 	
0.558999999999999941380224299792 	0.015737341051138400982445375575 	
0.560000000000000053290705182008 	0.015737341051138400982445375575 	
0.560999999999999943156581139192 	0.015737341051138400982445375575 	
0.562000000000000055067062021408 	0.015737341051138400982445375575 	
0.562999999999999944932937978592 	0.015737341051138400982445375575 	
0.564000000000000056843418860808 	0.015737341051138400982445375575 	
0.564999999999999946709294817992 	0.015737341051138400982445375575 	
0.566000000000000058619775700208 	0.015737341051138400982445375575 	
0.566999999999999948485651657393 	0.015737341051138400982445375575 	
0.568000000000000060396132539609 	0.015737341051138400982445375575 	
0.568999999999999950262008496793 	0.015737341051138400982445375575 	
0.570000000000000062172489379009 	0.015737341051138400982445375575 	
0.570999999999999952038365336193 	0.015737341051138400982445375575 	
0.572000000000000063948846218409 	0.015737341051138400982445375575 	
0.572999999999999953814722175593 	0.015737341051138400982445375575 	
0.574000000000000065725203057809 	0.015737341051138400982445375575 	
0.574999999999999955591079014994 	0.015737341051138400982445375575 	
0.576000000000000067501559897210 	0.015737341051138400982445375575 	
0.576999999999999957367435854394 	0.015737341051138400982445375575 	
0.578000000000000069277916736610 	0.015737341051138400982445375575 	
0.578999999999999959143792693794 	0.015737341051138400982445375575 	
0.580000000000000071054273576010 	0.015737341051138400982445375575 	
0.580999999999999960920149533194 	0.015737341051138400982445375575 	
0.582000000000000072830630415410 	0.015737341051138400982445375575 	
0.582999999999999962696506372595 	0.015737341051138400982445375575 	
0.583999999999999963584684792295 	0.015737341051138400982445375575 	
0.584999999999999964472863211995 	0.015737341051138400982445375575 	
0.585999999999999965361041631695 	0.015737341051138400982445375575 	
0.586999999999999966249220051395 	0.015737341051138400982445375575 	
0.587999999999999967137398471095 	0.015737341051138400982445375575 	
0.588999999999999968025576890795 	0.015737341051138400982445375575 	
0.589999999999999968913755310496 	0.015737341051138400982445375575 	
0.590999999999999969801933730196 	0.015737341051138400982445375575 	
0.591999999999999970690112149896 	0.015737341051138400982445375575 	
0.592999999999999971578290569596 	0.015737341051138400982445375575 	
0.593999999999999972466468989296 	0.015737341051138400982445375575 	
0.594999999999999973354647408996 	0.015737341051138400982445375575 	
0.595999999999999974242825828696 	0.015737341051138400982445375575 	
0.596999999999999975131004248396 	0.015737341051138400982445375575 	
0.597999999999999976019182668097 	0.015737341051138400982445375575 	
0.598999999999999976907361087797 	0.015737341051138400982445375575 	
0.599999999999999977795539507497 	0.015737341051138400982445375575 	
0.600999999999999978683717927197 	0.015737341051138400982445375575 	
0.601999999999999979571896346897 	0.015737341051138400982445375575 	
0.602999999999999980460074766597 	0.015737341051138400982445375575 	
0.603999999999999981348253186297 	0.015737341051138400982445375575 	
0.604999999999999982236431605997 	0.015737341051138400982445375575 	
0.605999999999999983124610025698 	0.015737341051138400982445375575 	
0.606999999999999984012788445398 	0.015737341051138400982445375575 	
0.607999999999999984900966865098 	0.015737341051138400982445375575 	
0.608999999999999985789145284798 	0.015737341051138400982445375575 	
0.609999999999999986677323704498 	0.015737341051138400982445375575 	
0.610999999999999987565502124198 	0.015737341051138400982445375575 	
0.611999999999999988453680543898 	0.015737341051138400982445375575 	
0.612999999999999989341858963598 	0.015737341051138400982445375575 	
0.613999999999999990230037383299 	0.015737341051138400982445375575 	
0.614999999999999991118215802999 	0.015737341051138400982445375575 	
0.615999999999999992006394222699 	0.015737341051138400982445375575 	
0.616999999999999992894572642399 	0.015737341051138400982445375575 	
0.617999999999999993782751062099 	0.015737341051138400982445375575 	
0.618999999999999994670929481799 	0.015737341051138400982445375575 	
0.619999999999999995559107901499 	0.015737341051138400982445375575 	
0.620999999999999996447286321199 	0.015737341051138400982445375575 	
0.621999999999999997335464740900 	0.015737341051138400982445375575 	
0.622999999999999998223643160600 	0.015737341051138400982445375575 	
0.623999999999999999111821580300 	0.015737341051138400982445375575 	
0.625000000000000000000000000000 	0.015737341051138400982445375575 	
0.626000000000000000888178419700 	0.015737341051138400982445375575 	
0.627000000000000001776356839400 	0.015737341051138400982445375575 	
0.628000000000000002664535259100 	0.015737341051138400982445375575 	
0.629000000000000003552713678801 	0.015737341051138400982445375575 	
0.630000000000000004440892098501 	0.015737341051138400982445375575 	
0.631000000000000005329070518201 	0.015737341051138400982445375575 	
0.632000000000000006217248937901 	0.015737341051138400982445375575 	
0.633000000000000007105427357601 	0.015737341051138400982445375575 	
0.634000000000000007993605777301 	0.015737341051138400982445375575 	
0.635000000000000008881784197001 	0.015737341051138400982445375575 	
0.636000000000000009769962616701 	0.015737341051138400982445375575 	
0.637000000000000010658141036402 	0.015737341051138400982445375575 	
0.638000000000000011546319456102 	0.015737341051138400982445375575 	
0.639000000000000012434497875802 	0.015737341051138400982445375575 	
0.640000000000000013322676295502 	0.015737341051138400982445375575 	
0.641000000000000014210854715202 	0.015737341051138400982445375575 	
0.642000000000000015099033134902 	0.015737341051138400982445375575 	
0.643000000000000015987211554602 	0.015737341051138400982445375575 	
0.644000000000000016875389974302 	0.015737341051138400982445375575 	
0.645000000000000017763568394003 	0.015737341051138400982445375575 	
0.646000000000000018651746813703 	0.015737341051138400982445375575 	
0.647000000000000019539925233403 	0.015737341051138400982445375575 	
0.648000000000000020428103653103 	0.015737341051138400982445375575 	
0.649000000000000021316282072803 	0.015737341051138400982445375575 	
0.649999999999999911182158029987 	0.015737341051138400982445375575 	
0.651000000000000023092638912203 	0.015737341051138400982445375575 	
0.651999999999999912958514869388 	0.015737341051138400982445375575 	
0.653000000000000024868995751604 	0.015737341051138400982445375575 	
0.653999999999999914734871708788 	0.015737341051138400982445375575 	
0.655000000000000026645352591004 	0.015737341051138400982445375575 	
0.655999999999999916511228548188 	0.015737341051138400982445375575 	
0.657000000000000028421709430404 	0.015737341051138400982445375575 	
0.657999999999999918287585387588 	0.015737341051138400982445375575 	
0.659000000000000030198066269804 	0.015737341051138400982445375575 	
0.659999999999999920063942226989 	0.015737341051138400982445375575 	
0.661000000000000031974423109205 	0.015737341051138400982445375575 	
0.661999999999999921840299066389 	0.015737341051138400982445375575 	
0.663000000000000033750779948605 	0.015737341051138400982445375575 	
0.663999999999999923616655905789 	0.015737341051138400982445375575 	
0.665000000000000035527136788005 	0.015737341051138400982445375575 	
0.665999999999999925393012745189 	0.015737341051138400982445375575 	
0.667000000000000037303493627405 	0.015737341051138400982445375575 	
0.667999999999999927169369584590 	0.015737341051138400982445375575 	
0.669000000000000039079850466806 	0.015737341051138400982445375575 	
0.669999999999999928945726423990 	0.015737341051138400982445375575 	
0.671000000000000040856207306206 	0.015737341051138400982445375575 	
0.671999999999999930722083263390 	0.015737341051138400982445375575 	
0.673000000000000042632564145606 	0.015737341051138400982445375575 	
0.673999999999999932498440102790 	0.015737341051138400982445375575 	
0.675000000000000044408920985006 	0.015737341051138400982445375575 	
0.675999999999999934274796942191 	0.015737341051138400982445375575 	
0.677000000000000046185277824407 	0.015737341051138400982445375575 	
0.677999999999999936051153781591 	0.015737341051138400982445375575 	
0.679000000000000047961634663807 	0.015737341051138400982445375575 	
0.679999999999999937827510620991 	0.015737341051138400982445375575 	
0.681000000000000049737991503207 	0.015737341051138400982445375575 	
0.681999999999999939603867460391 	0.015737341051138400982445375575 	
0.683000000000000051514348342607 	0.015737341051138400982445375575 	
0.683999999999999941380224299792 	0.015737341051138400982445375575 	
0.685000000000000053290705182008 	0.015737341051138400982445375575 	
0.685999999999999943156581139192 	0.015737341051138400982445375575 	
0.687000000000000055067062021408 	0.015737341051138400982445375575 	
0.687999999999999944932937978592 	0.015737341051138400982445375575 	
0.689000000000000056843418860808 	0.015737341051138400982445375575 	
0.689999999999999946709294817992 	0.015737341051138400982445375575 	
0.691000000000000058619775700208 	0.015737341051138400982445375575 	
0.691999999999999948485651657393 	0.015737341051138400982445375575 	
0.693000000000000060396132539609 	0.015737341051138400982445375575 	
0.693999999999999950262008496793 	0.015737341051138400982445375575 	
0.695000000000000062172489379009 	0.015737341051138400982445375575 	
0.695999999999999952038365336193 	0.015737341051138400982445375575 	
0.697000000000000063948846218409 	0.015737341051138400982445375575 	
0.697999999999999953814722175593 	0.015737341051138400982445375575 	
0.699000000000000065725203057809 	0.015737341051138400982445375575 	
0.699999999999999955591079014994 	0.015737341051138400982445375575 	
0.701000000000000067501559897210 	0.015737341051138400982445375575 	
0.701999999999999957367435854394 	0.015737341051138400982445375575 	
0.703000000000000069277916736610 	0.015737341051138400982445375575 	
0.703999999999999959143792693794 	0.015737341051138400982445375575 	
0.705000000000000071054273576010 	0.015737341051138400982445375575 	
0.705999999999999960920149533194 	0.015737341051138400982445375575 	
0.707000000000000072830630415410 	0.015737341051138400982445375575 	
0.707999999999999962696506372595 	0.015737341051138400982445375575 	
0.709000000000000074606987254811 	0.015737341051138400982445375575 	
0.709999999999999964472863211995 	0.015737341051138400982445375575 	
0.711000000000000076383344094211 	0.015737341051138400982445375575 	
0.711999999999999966249220051395 	0.015737341051138400982445375575 	
0.712999999999999967137398471095 	0.015737341051138400982445375575 	
0.713999999999999968025576890795 	0.015737341051138400982445375575 	
0.714999999999999968913755310496 	0.015737341051138400982445375575 	
0.715999999999999969801933730196 	0.015737341051138400982445375575 	
0.716999999999999970690112149896 	0.015737341051138400982445375575 	
0.717999999999999971578290569596 	0.015737341051138400982445375575 	
0.718999999999999972466468989296 	0.015737341051138400982445375575 	
0.719999999999999973354647408996 	0.015737341051138400982445375575 	
0.720999999999999974242825828696 	0.015737341051138400982445375575 	
0.721999999999999975131004248396 	0.015737341051138400982445375575 	
0.722999999999999976019182668097 	0.015737341051138400982445375575 	
0.723999999999999976907361087797 	0.015737341051138400982445375575 	
0.724999999999999977795539507497 	0.015737341051138400982445375575 	
0.725999999999999978683717927197 	0.015737341051138400982445375575 	
0.726999999999999979571896346897 	0.015737341051138400982445375575 	
0.727999999999999980460074766597 	0.015737341051138400982445375575 	
0.728999999999999981348253186297 	0.015737341051138400982445375575 	
0.729999999999999982236431605997 	0.015737341051138400982445375575 	
0.730999999999999983124610025698 	0.015737341051138400982445375575 	
0.731999999999999984012788445398 	0.015737341051138400982445375575 	
0.732999999999999984900966865098 	0.015737341051138400982445375575 	
0.733999999999999985789145284798 	0.015737341051138400982445375575 	
0.734999999999999986677323704498 	0.015737341051138400982445375575 	
0.735999999999999987565502124198 	0.015737341051138400982445375575 	
0.736999999999999988453680543898 	0.015737341051138400982445375575 	
0.737999999999999989341858963598 	0.015737341051138400982445375575 	
0.738999999999999990230037383299 	0.015737341051138400982445375575 	
0.739999999999999991118215802999 	0.015737341051138400982445375575 	
0.740999999999999992006394222699 	0.015737341051138400982445375575 	
0.741999999999999992894572642399 	0.015737341051138400982445375575 	
0.742999999999999993782751062099 	0.015737341051138400982445375575 	
0.743999999999999994670929481799 	0.015737341051138400982445375575 	
0.744999999999999995559107901499 	0.015737341051138400982445375575 	
0.745999999999999996447286321199 	0.015737341051138400982445375575 	
0.746999999999999997335464740900 	0.015737341051138400982445375575 	
0.747999999999999998223643160600 	0.015737341051138400982445375575 	
0.748999999999999999111821580300 	0.015737341051138400982445375575 	
0.750000000000000000000000000000 	0.015737341051138400982445375575 	
0.751000000000000000888178419700 	0.015737341051138400982445375575 	
0.752000000000000001776356839400 	0.015737341051138400982445375575 	
0.753000000000000002664535259100 	0.015737341051138400982445375575 	
0.754000000000000003552713678801 	0.015737341051138400982445375575 	
0.755000000000000004440892098501 	0.015737341051138400982445375575 	
0.756000000000000005329070518201 	0.015737341051138400982445375575 	
0.757000000000000006217248937901 	0.015737341051138400982445375575 	
0.758000000000000007105427357601 	0.015737341051138400982445375575 	
0.759000000000000007993605777301 	0.015737341051138400982445375575 	
0.760000000000000008881784197001 	0.015737341051138400982445375575 	
0.761000000000000009769962616701 	0.015737341051138400982445375575 	
0.762000000000000010658141036402 	0.015737341051138400982445375575 	
0.763000000000000011546319456102 	0.015737341051138400982445375575 	
0.764000000000000012434497875802 	0.015737341051138400982445375575 	
0.765000000000000013322676295502 	0.015737341051138400982445375575 	
0.766000000000000014210854715202 	0.015737341051138400982445375575 	
0.767000000000000015099033134902 	0.015737341051138400982445375575 	
0.768000000000000015987211554602 	0.015737341051138400982445375575 	
0.769000000000000016875389974302 	0.015737341051138400982445375575 	
0.770000000000000017763568394003 	0.015737341051138400982445375575 	
0.771000000000000018651746813703 	0.015737341051138400982445375575 	
0.772000000000000019539925233403 	0.015737341051138400982445375575 	
0.773000000000000020428103653103 	0.015737341051138400982445375575 	
0.774000000000000021316282072803 	0.015737341051138400982445375575 	
0.775000000000000022204460492503 	0.015737341051138400982445375575 	
0.776000000000000023092638912203 	0.015737341051138400982445375575 	
0.777000000000000023980817331903 	0.015737341051138400982445375575 	
0.778000000000000024868995751604 	0.015737341051138400982445375575 	
0.779000000000000025757174171304 	0.015737341051138400982445375575 	
0.780000000000000026645352591004 	0.015737341051138400982445375575 	
0.781000000000000027533531010704 	0.015737341051138400982445375575 	
0.782000000000000028421709430404 	0.015737341051138400982445375575 	
0.783000000000000029309887850104 	0.015737341051138400982445375575 	
0.784000000000000030198066269804 	0.015737341051138400982445375575 	
0.785000000000000031086244689504 	0.015737341051138400982445375575 	
0.786000000000000031974423109205 	0.015737341051138400982445375575 	
0.787000000000000032862601528905 	0.015737341051138400982445375575 	
0.788000000000000033750779948605 	0.015737341051138400982445375575 	
0.789000000000000034638958368305 	0.015737341051138400982445375575 	
0.790000000000000035527136788005 	0.015737341051138400982445375575 	
0.791000000000000036415315207705 	0.015737341051138400982445375575 	
0.792000000000000037303493627405 	0.015737341051138400982445375575 	
0.792999999999999927169369584590 	0.015737341051138400982445375575 	
0.794000000000000039079850466806 	0.015737341051138400982445375575 	
0.794999999999999928945726423990 	0.015737341051138400982445375575 	
0.796000000000000040856207306206 	0.015737341051138400982445375575 	
0.796999999999999930722083263390 	0.015737341051138400982445375575 	
0.798000000000000042632564145606 	0.015737341051138400982445375575 	
0.798999999999999932498440102790 	0.015737341051138400982445375575 	
0.800000000000000044408920985006 	0.015737341051138400982445375575 	
0.800999999999999934274796942191 	0.015737341051138400982445375575 	
0.802000000000000046185277824407 	0.015737341051138400982445375575 	
0.802999999999999936051153781591 	0.015737341051138400982445375575 	
0.804000000000000047961634663807 	0.015737341051138400982445375575 	
0.804999999999999937827510620991 	0.015737341051138400982445375575 	
0.806000000000000049737991503207 	0.015737341051138400982445375575 	
0.806999999999999939603867460391 	0.015737341051138400982445375575 	
0.808000000000000051514348342607 	0.015737341051138400982445375575 	
0.808999999999999941380224299792 	0.015737341051138400982445375575 	
0.810000000000000053290705182008 	0.015737341051138400982445375575 	
0.810999999999999943156581139192 	0.015737341051138400982445375575 	
0.812000000000000055067062021408 	0.015737341051138400982445375575 	
0.812999999999999944932937978592 	0.015737341051138400982445375575 	
0.814000000000000056843418860808 	0.015737341051138400982445375575 	
0.814999999999999946709294817992 	0.015737341051138400982445375575 	
0.816000000000000058619775700208 	0.015737341051138400982445375575 	
0.816999999999999948485651657393 	0.015737341051138400982445375575 	
0.818000000000000060396132539609 	0.015737341051138400982445375575 	
0.818999999999999950262008496793 	0.015737341051138400982445375575 	
0.820000000000000062172489379009 	0.015737341051138400982445375575 	
0.820999999999999952038365336193 	0.015737341051138400982445375575 	
0.822000000000000063948846218409 	0.015737341051138400982445375575 	
0.822999999999999953814722175593 	0.015737341051138400982445375575 	
0.824000000000000065725203057809 	0.015737341051138400982445375575 	
0.824999999999999955591079014994 	0.015737341051138400982445375575 	
0.825999999999999956479257434694 	0.015737341051138400982445375575 	
0.826999999999999957367435854394 	0.015737341051138400982445375575 	
0.827999999999999958255614274094 	0.015737341051138400982445375575 	
0.828999999999999959143792693794 	0.015737341051138400982445375575 	
0.829999999999999960031971113494 	0.015737341051138400982445375575 	
0.830999999999999960920149533194 	0.015737341051138400982445375575 	
0.831999999999999961808327952895 	0.015737341051138400982445375575 	
0.832999999999999962696506372595 	0.015737341051138400982445375575 	
0.833999999999999963584684792295 	0.015737341051138400982445375575 	
0.834999999999999964472863211995 	0.015737341051138400982445375575 	
0.835999999999999965361041631695 	0.015737341051138400982445375575 	
0.836999999999999966249220051395 	0.015737341051138400982445375575 	
0.837999999999999967137398471095 	0.015737341051138400982445375575 	
0.838999999999999968025576890795 	0.015737341051138400982445375575 	
0.839999999999999968913755310496 	0.015737341051138400982445375575 	
0.840999999999999969801933730196 	0.015737341051138400982445375575 	
0.841999999999999970690112149896 	0.015737341051138400982445375575 	
0.842999999999999971578290569596 	0.015737341051138400982445375575 	
0.843999999999999972466468989296 	0.015737341051138400982445375575 	
0.844999999999999973354647408996 	0.015737341051138400982445375575 	
0.845999999999999974242825828696 	0.015737341051138400982445375575 	
0.846999999999999975131004248396 	0.015737341051138400982445375575 	
0.847999999999999976019182668097 	0.015737341051138400982445375575 	
0.848999999999999976907361087797 	0.015737341051138400982445375575 	
0.849999999999999977795539507497 	0.015737341051138400982445375575 	
0.850999999999999978683717927197 	0.015737341051138400982445375575 	
0.851999999999999979571896346897 	0.015737341051138400982445375575 	
0.852999999999999980460074766597 	0.015737341051138400982445375575 	
0.853999999999999981348253186297 	0.015737341051138400982445375575 	
0.854999999999999982236431605997 	0.015737341051138400982445375575 	
0.855999999999999983124610025698 	0.015737341051138400982445375575 	
0.856999999999999984012788445398 	0.015737341051138400982445375575 	
0.857999999999999984900966865098 	0.015737341051138400982445375575 	
0.858999999999999985789145284798 	0.015737341051138400982445375575 	
0.859999999999999986677323704498 	0.015737341051138400982445375575 	
0.860999999999999987565502124198 	0.015737341051138400982445375575 	
0.861999999999999988453680543898 	0.015737341051138400982445375575 	
0.862999999999999989341858963598 	0.015737341051138400982445375575 	
0.863999999999999990230037383299 	0.015737341051138400982445375575 	
0.864999999999999991118215802999 	0.015737341051138400982445375575 	
0.865999999999999992006394222699 	0.015737341051138400982445375575 	
0.866999999999999992894572642399 	0.015737341051138400982445375575 	
0.867999999999999993782751062099 	0.015737341051138400982445375575 	
0.868999999999999994670929481799 	0.015737341051138400982445375575 	
0.869999999999999995559107901499 	0.015737341051138400982445375575 	
0.870999999999999996447286321199 	0.015737341051138400982445375575 	
0.871999999999999997335464740900 	0.015737341051138400982445375575 	
0.872999999999999998223643160600 	0.015737341051138400982445375575 	
0.873999999999999999111821580300 	0.015737341051138400982445375575 	
0.875000000000000000000000000000 	0.015737341051138400982445375575 	
0.876000000000000000888178419700 	0.015737341051138400982445375575 	
0.877000000000000001776356839400 	0.015737341051138400982445375575 	
0.878000000000000002664535259100 	0.015737341051138400982445375575 	
0.879000000000000003552713678801 	0.015737341051138400982445375575 	
0.880000000000000004440892098501 	0.015737341051138400982445375575 	
0.881000000000000005329070518201 	0.015737341051138400982445375575 	
0.882000000000000006217248937901 	0.015737341051138400982445375575 	
0.883000000000000007105427357601 	0.015737341051138400982445375575 	
0.884000000000000007993605777301 	0.015737341051138400982445375575 	
0.885000000000000008881784197001 	0.015737341051138400982445375575 	
0.886000000000000009769962616701 	0.015737341051138400982445375575 	
0.887000000000000010658141036402 	0.015737341051138400982445375575 	
0.888000000000000011546319456102 	0.015737341051138400982445375575 	
0.889000000000000012434497875802 	0.015737341051138400982445375575 	
0.890000000000000013322676295502 	0.015737341051138400982445375575 	
0.891000000000000014210854715202 	0.015737341051138400982445375575 	
0.892000000000000015099033134902 	0.015737341051138400982445375575 	
0.893000000000000015987211554602 	0.015737341051138400982445375575 	
0.894000000000000016875389974302 	0.015737341051138400982445375575 	
0.895000000000000017763568394003 	0.015737341051138400982445375575 	
0.896000000000000018651746813703 	0.015737341051138400982445375575 	
0.897000000000000019539925233403 	0.015737341051138400982445375575 	
0.898000000000000020428103653103 	0.015737341051138400982445375575 	
0.899000000000000021316282072803 	0.015737341051138400982445375575 	
0.900000000000000022204460492503 	0.015737341051138400982445375575 	
0.901000000000000023092638912203 	0.015737341051138400982445375575 	
0.902000000000000023980817331903 	0.015737341051138400982445375575 	
0.903000000000000024868995751604 	0.015737341051138400982445375575 	
0.904000000000000025757174171304 	0.015737341051138400982445375575 	
0.905000000000000026645352591004 	0.015737341051138400982445375575 	
0.906000000000000027533531010704 	0.015737341051138400982445375575 	
0.907000000000000028421709430404 	0.015737341051138400982445375575 	
0.908000000000000029309887850104 	0.015737341051138400982445375575 	
0.909000000000000030198066269804 	0.015737341051138400982445375575 	
0.910000000000000031086244689504 	0.015737341051138400982445375575 	
0.911000000000000031974423109205 	0.015737341051138400982445375575 	
0.912000000000000032862601528905 	0.015737341051138400982445375575 	
0.913000000000000033750779948605 	0.015737341051138400982445375575 	
0.914000000000000034638958368305 	0.015737341051138400982445375575 	
0.915000000000000035527136788005 	0.015737341051138400982445375575 	
0.916000000000000036415315207705 	0.015737341051138400982445375575 	
0.917000000000000037303493627405 	0.015737341051138400982445375575 	
0.918000000000000038191672047105 	0.015737341051138400982445375575 	
0.919000000000000039079850466806 	0.015737341051138400982445375575 	
0.920000000000000039968028886506 	0.015737341051138400982445375575 	
0.921000000000000040856207306206 	0.015737341051138400982445375575 	
0.922000000000000041744385725906 	0.015737341051138400982445375575 	
0.923000000000000042632564145606 	0.015737341051138400982445375575 	
0.924000000000000043520742565306 	0.015737341051138400982445375575 	
0.925000000000000044408920985006 	0.015737341051138400982445375575 	
0.926000000000000045297099404706 	0.015737341051138400982445375575 	
0.927000000000000046185277824407 	0.015737341051138400982445375575 	
0.927999999999999936051153781591 	0.015737341051138400982445375575 	
0.929000000000000047961634663807 	0.015737341051138400982445375575 	
0.929999999999999937827510620991 	0.015737341051138400982445375575 	
0.931000000000000049737991503207 	0.015737341051138400982445375575 	
0.931999999999999939603867460391 	0.015737341051138400982445375575 	
0.933000000000000051514348342607 	0.015737341051138400982445375575 	
0.933999999999999941380224299792 	0.015737341051138400982445375575 	
0.935000000000000053290705182008 	0.015737341051138400982445375575 	
0.935999999999999943156581139192 	0.015737341051138400982445375575 	
0.937000000000000055067062021408 	0.015737341051138400982445375575 	
0.937999999999999944932937978592 	0.015737341051138400982445375575 	
0.939000000000000056843418860808 	0.015737341051138400982445375575 	
0.939999999999999946709294817992 	0.015737341051138400982445375575 	
0.940999999999999947597473237693 	0.015737341051138400982445375575 	
0.941999999999999948485651657393 	0.015737341051138400982445375575 	
0.942999999999999949373830077093 	0.015737341051138400982445375575 	
0.943999999999999950262008496793 	0.015737341051138400982445375575 	
0.944999999999999951150186916493 	0.015737341051138400982445375575 	
0.945999999999999952038365336193 	0.015737341051138400982445375575 	
0.946999999999999952926543755893 	0.015737341051138400982445375575 	
0.947999999999999953814722175593 	0.015737341051138400982445375575 	
0.948999999999999954702900595294 	0.015737341051138400982445375575 	
0.949999999999999955591079014994 	0.015737341051138400982445375575 	
0.950999999999999956479257434694 	0.015737341051138400982445375575 	
0.951999999999999957367435854394 	0.015737341051138400982445375575 	
0.952999999999999958255614274094 	0.015737341051138400982445375575 	
0.953999999999999959143792693794 	0.015737341051138400982445375575 	
0.954999999999999960031971113494 	0.015737341051138400982445375575 	
0.955999999999999960920149533194 	0.015737341051138400982445375575 	
0.956999999999999961808327952895 	0.015737341051138400982445375575 	
0.957999999999999962696506372595 	0.015737341051138400982445375575 	
0.958999999999999963584684792295 	0.015737341051138400982445375575 	
0.959999999999999964472863211995 	0.015737341051138400982445375575 	
0.960999999999999965361041631695 	0.015737341051138400982445375575 	
0.961999999999999966249220051395 	0.015737341051138400982445375575 	
0.962999999999999967137398471095 	0.015737341051138400982445375575 	
0.963999999999999968025576890795 	0.015737341051138400982445375575 	
0.964999999999999968913755310496 	0.015737341051138400982445375575 	
0.965999999999999969801933730196 	0.015737341051138400982445375575 	
0.966999999999999970690112149896 	0.015737341051138400982445375575 	
0.967999999999999971578290569596 	0.015737341051138400982445375575 	
0.968999999999999972466468989296 	0.015737341051138400982445375575 	
0.969999999999999973354647408996 	0.015737341051138400982445375575 	
0.970999999999999974242825828696 	0.015737341051138400982445375575 	
0.971999999999999975131004248396 	0.015737341051138400982445375575 	
0.972999999999999976019182668097 	0.015737341051138400982445375575 	
0.973999999999999976907361087797 	0.015737341051138400982445375575 	
0.974999999999999977795539507497 	0.015737341051138400982445375575 	
0.975999999999999978683717927197 	0.015737341051138400982445375575 	
0.976999999999999979571896346897 	0.015737341051138400982445375575 	
0.977999999999999980460074766597 	0.015737341051138400982445375575 	
0.978999999999999981348253186297 	0.015737341051138400982445375575 	
0.979999999999999982236431605997 	0.015737341051138400982445375575 	
0.980999999999999983124610025698 	0.015737341051138400982445375575 	
0.981999999999999984012788445398 	0.015737341051138400982445375575 	
0.982999999999999984900966865098 	0.015737341051138400982445375575 	
0.983999999999999985789145284798 	0.015737341051138400982445375575 	
0.984999999999999986677323704498 	0.015737341051138400982445375575 	
0.985999999999999987565502124198 	0.015737341051138400982445375575 	
0.986999999999999988453680543898 	0.015737341051138400982445375575 	
0.987999999999999989341858963598 	0.015737341051138400982445375575 	
0.988999999999999990230037383299 	0.015737341051138400982445375575 	
0.989999999999999991118215802999 	0.015737341051138400982445375575 	
0.990999999999999992006394222699 	0.015737341051138400982445375575 	
0.991999999999999992894572642399 	0.015737341051138400982445375575 	
0.992999999999999993782751062099 	0.015737341051138400982445375575 	
0.993999999999999994670929481799 	0.015737341051138400982445375575 	
0.994999999999999995559107901499 	0.015737341051138400982445375575 	
0.995999999999999996447286321199 	0.015737341051138400982445375575 	
0.996999999999999997335464740900 	0.015737341051138400982445375575 	
0.997999999999999998223643160600 	0.015737341051138400982445375575 	
0.998999999999999999111821580300 	0.015737341051138400982445375575 	
1.000000000000000000000000000000 	0.015737341051138400982445375575 	


==> Potential_Coupled_Fig_Data_N_64_L_29_p_e_035.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.001000000000000000020816681712 	0.000001243162427859999948382840 	
0.002000000000000000041633363423 	0.000009497117137686758114954039 	
0.003000000000000000062450045135 	0.000030612073457911165319002278 	
0.004000000000000000083266726847 	0.000069308479366454267631830755 	
0.005000000000000000104083408559 	0.000129312765284297491886339460 	
0.006000000000000000124900090270 	0.000213478903832718593536893481 	
0.007000000000000000145716771982 	0.000323896937759766653016496596 	
0.008000000000000000166533453694 	0.000461989453004279430978901155 	
0.009000000000000001054711873394 	0.000628596966625107360024382608 	
0.010000000000000000208166817117 	0.000824053283378884532384134332 	
0.010999999999999999361621760841 	0.001048251974488893052336879741 	
0.012000000000000000249800180541 	0.001300705191158181388277892410 	
0.013000000000000001137978600241 	0.001580596013467207685068705025 	
0.014000000000000000291433543964 	0.001886825447196408770539344246 	
0.014999999999999999444888487687 	0.002218055030124033936284044799 	
0.016000000000000000333066907388 	0.002572745819259872161743896157 	
0.017000000000000001221245327088 	0.002949194327869503282762986274 	
0.018000000000000002109423746788 	0.003345565789489347158225385215 	
0.018999999999999999528155214534 	0.003759924962104465098744476848 	
0.020000000000000000416333634234 	0.004190264557820904886553670110 	
0.021000000000000001304512053935 	0.004634531292760002765818150294 	
0.021999999999999998723243521681 	0.005090649494055574271478281645 	
0.022999999999999999611421941381 	0.005556542168462042310950188551 	
0.024000000000000000499600361081 	0.006030149422863417298101840203 	
0.025000000000000001387778780781 	0.006509444125798746934308258716 	
0.026000000000000002275957200482 	0.006992444709336598576698840191 	
0.026999999999999999694688668228 	0.007477225034087398372606436681 	
0.028000000000000000582867087928 	0.007961921281048540618985320805 	
0.029000000000000001471045507628 	0.008444735896933236105055264886 	
0.029999999999999998889776975375 	0.008923938707343219770007358704 	
0.030999999999999999777955395075 	0.009397865423437339049694827509 	
0.032000000000000000666133814775 	0.009864913896426418665752677839 	
0.033000000000000001554312234475 	0.010323538609104799743110270072 	
0.034000000000000002442490654175 	0.010772244019720721847077626876 	
0.035000000000000003330669073875 	0.011209577474174794997630044691 	
0.036000000000000004218847493576 	0.011634122462190057273323517961 	
0.036999999999999998168132009368 	0.012044492999677859981777494625 	
0.037999999999999999056310429069 	0.012439329866591323711655370232 	
0.038999999999999999944488848769 	0.012817299317408199429979553940 	
0.040000000000000000832667268469 	0.013177094717097810258610302014 	
0.041000000000000001720845688169 	0.013517441351943758690024033342 	
0.042000000000000002609024107869 	0.013837104438992010521647380017 	
0.043000000000000003497202527569 	0.014134900129234965332480911115 	
0.043999999999999997446487043362 	0.014409709086720991211283404709 	
0.044999999999999998334665463062 	0.014660492045108199088421230272 	
0.045999999999999999222843882762 	0.014886306607452390662893471074 	
0.047000000000000000111022302463 	0.015086324472164590326794808561 	
0.048000000000000000999200722163 	0.015259848240971202529281391946 	
0.049000000000000001887379141863 	0.015406326991456161662474855234 	
0.050000000000000002775557561563 	0.015525369871407668914686794892 	
0.051000000000000003663735981263 	0.015616757085750027078674406766 	
0.052000000000000004551914400963 	0.015680447788463766634059481930 	
0.052999999999999998501198916756 	0.015716584550011365034594135182 	
0.053999999999999999389377336456 	0.015725494234117905201220111167 	
0.055000000000000000277555756156 	0.015707685276154272069337736184 	
0.056000000000000001165734175856 	0.015663841500387319649600925686 	
0.057000000000000002053912595557 	0.015594812738590504291869009990 	
0.058000000000000002942091015257 	0.015501602613696006949250971729 	
0.059000000000000003830269434957 	0.015385353927140282132013382466 	
0.059999999999999997779553950750 	0.015247332136990790832364872642 	
0.060999999999999998667732370450 	0.015088907437078646206485288417 	
0.061999999999999999555910790150 	0.014911535947619411826559066014 	
0.063000000000000000444089209850 	0.014716740508431204112471668566 	
0.064000000000000001332267629550 	0.014506091530574300244027519113 	
0.065000000000000002220446049250 	0.014281188314931581029298968133 	
0.066000000000000003108624468950 	0.014043641190728300277568152410 	
0.067000000000000003996802888651 	0.013795054766789494049561426436 	
0.068000000000000004884981308351 	0.013537012526567197140403564504 	
0.069000000000000005773159728051 	0.013271062937278563925724839123 	
0.070000000000000006661338147751 	0.012998707185971757060993780897 	
0.071000000000000007549516567451 	0.012721388602573617879198941694 	
0.072000000000000008437694987151 	0.012440483783048815469296499714 	
0.072999999999999995448085599037 	0.012157295385372402646284584193 	
0.073999999999999996336264018737 	0.011873046537342122133673605333 	
0.074999999999999997224442438437 	0.011588876768300266847933066572 	
0.075999999999999998112620858137 	0.011305839356293870962000269742 	
0.076999999999999999000799277837 	0.011024899967616155066485461589 	
0.077999999999999999888977697537 	0.010746936456439443868804417548 	
0.079000000000000000777156117238 	0.010472739687707614819611734447 	
0.080000000000000001665334536938 	0.010203015245904660524001172917 	
0.081000000000000002553512956638 	0.009938385895063642228031142167 	
0.082000000000000003441691376338 	0.009679394660758258023269817727 	
0.083000000000000004329869796038 	0.009426508412214179566390725995 	
0.084000000000000005218048215738 	0.009180121831525802494899934914 	
0.085000000000000006106226635438 	0.008940561666778982369274686448 	
0.086000000000000006994405055138 	0.008708091176235163016761120502 	
0.087000000000000007882583474839 	0.008482914681276605695092740689 	
0.087999999999999994892974086724 	0.008265182156254061163203061824 	
0.088999999999999995781152506424 	0.008054993793491879716661685507 	
0.089999999999999996669330926125 	0.007852404491317306611808390926 	
0.090999999999999997557509345825 	0.007657428221963916842307540378 	
0.091999999999999998445687765525 	0.007470042244473569514884303544 	
0.092999999999999999333866185225 	0.007290191135234037195234080286 	
0.094000000000000000222044604925 	0.007117790615526260744605480113 	
0.095000000000000001110223024625 	0.006952731161413837346341182410 	
0.096000000000000001998401444325 	0.006794881386514992765990328394 	
0.097000000000000002886579864025 	0.006644091192682791136014941458 	
0.098000000000000003774758283726 	0.006500194687434873719311667628 	
0.099000000000000004662936703426 	0.006363012870162276790608757437 	
0.100000000000000005551115123126 	0.006232356091770547418251524618 	
0.101000000000000006439293542826 	0.006108026294514498633070331834 	
0.102000000000000007327471962526 	0.005989819040443419839725436304 	
0.103000000000000008215650382226 	0.005877525338123728432249137654 	
0.104000000000000009103828801926 	0.005770933278209249700507754710 	
0.104999999999999996114219413812 	0.005669829489029880320583032471 	
0.105999999999999997002397833512 	0.005574000423712911073126363704 	
0.106999999999999997890576253212 	0.005483233490482141564426044056 	
0.107999999999999998778754672912 	0.005397318037730167855636764784 	
0.108999999999999999666933092612 	0.005316046205265510804505169062 	
0.110000000000000000555111512313 	0.005239213652827520717458753552 	
0.111000000000000001443289932013 	0.005166620176562747301929334753 	
0.112000000000000002331468351713 	0.005098070223688383473259477796 	
0.113000000000000003219646771413 	0.005033373315054399943502261294 	
0.114000000000000004107825191113 	0.004972344384766642227946320531 	
0.115000000000000004996003610813 	0.004914804045467568993643681097 	
0.116000000000000005884182030513 	0.004860578787295326969042363885 	
0.117000000000000006772360450213 	0.004809501117971660966166069784 	
0.118000000000000007660538869914 	0.004761409650903984658310008626 	
0.119000000000000008548717289614 	0.004716149147639459027203656660 	
0.119999999999999995559107901499 	0.004673570520480799239670943734 	
0.120999999999999996447286321199 	0.004633530800567234320119780477 	
0.121999999999999997335464740900 	0.004595893076244396413532200540 	
0.122999999999999998223643160600 	0.004560526406093261958529794242 	
0.123999999999999999111821580300 	0.004527305710562829627052749970 	
0.125000000000000000000000000000 	0.004496111645754547608833107120 	
0.126000000000000000888178419700 	0.004466830462535476692353952899 	
0.127000000000000001776356839400 	0.004439353853817454287344901331 	
0.128000000000000002664535259100 	0.004413578792522368510198305103 	
0.129000000000000003552713678801 	0.004389407362464771422683185165 	
0.130000000000000004440892098501 	0.004366746584118837842813931616 	
0.131000000000000005329070518201 	0.004345508236994012618570337736 	
0.132000000000000006217248937901 	0.004325608680124191224303231706 	
0.133000000000000007105427357601 	0.004306968671976420248714845229 	
0.134000000000000007993605777301 	0.004289513190905525769069939201 	
0.135000000000000008881784197001 	0.004273171257118225235815955898 	
0.136000000000000009769962616701 	0.004257875756966154195959362028 	
0.137000000000000010658141036402 	0.004243563270255462649416244858 	
0.138000000000000011546319456102 	0.004230173901146987158750079061 	
0.139000000000000012434497875802 	0.004217651113114766897593810313 	
0.140000000000000013322676295502 	0.004205941568342280723058479452 	
0.141000000000000014210854715202 	0.004194994971852598897310571147 	
0.142000000000000015099033134902 	0.004184763920599601089156394096 	
0.143000000000000015987211554602 	0.004175203757682863225930702811 	
0.144000000000000016875389974302 	0.004166272431798026532057122040 	
0.144999999999999990007992778374 	0.004157930361983131622993781207 	
0.145999999999999990896171198074 	0.004150140307684277440891662536 	
0.146999999999999991784349617774 	0.004142867244127452358570806723 	
0.147999999999999992672528037474 	0.004136078242953460798458920067 	
0.148999999999999993560706457174 	0.004129742358049092593175188881 	
0.149999999999999994448884876874 	0.004123830516484371100371930652 	
0.150999999999999995337063296574 	0.004118315414451331757383911736 	
0.151999999999999996225241716274 	0.004113171418082515323755288250 	
0.152999999999999997113420135975 	0.004108374469017971736262140325 	
0.153999999999999998001598555675 	0.004103901994580105849763640435 	
0.154999999999999998889776975375 	0.004099732822408705401606709984 	
0.155999999999999999777955395075 	0.004095847099403575330978100055 	
0.157000000000000000666133814775 	0.004092226214819888463480879182 	
0.158000000000000001554312234475 	0.004088852727358368438492774999 	
0.159000000000000002442490654175 	0.004085710296092337490136969791 	
0.160000000000000003330669073875 	0.004082783615074952326962076654 	
0.161000000000000004218847493576 	0.004080058351469365018893142860 	
0.162000000000000005107025913276 	0.004077521087049115061651249903 	
0.163000000000000005995204332976 	0.004075159262916027563816712131 	
0.164000000000000006883382752676 	0.004072961127289366489723221321 	
0.165000000000000007771561172376 	0.004070915686219905155196485680 	
0.166000000000000008659739592076 	0.004069012657090025075756756223 	
0.167000000000000009547918011776 	0.004067242424762741032084889525 	
0.168000000000000010436096431476 	0.004065596000248423991241253361 	
0.169000000000000011324274851177 	0.004064064981761109085489636072 	
0.170000000000000012212453270877 	0.004062641518043277194527362894 	
0.171000000000000013100631690577 	0.004061318273839528703028634027 	
0.172000000000000013988810110277 	0.004060088397407391608284754625 	
0.173000000000000014876988529977 	0.004058945489955379654078981844 	
0.174000000000000015765166949677 	0.004057883576905705474979768610 	
0.175000000000000016653345369377 	0.004056897080881423367504368116 	
0.175999999999999989785948173449 	0.004055980796323573750461477516 	
0.176999999999999990674126593149 	0.004055129865647190412492051337 	
0.177999999999999991562305012849 	0.004054339756851609716248319160 	
0.178999999999999992450483432549 	0.004053606242500489703628474558 	
0.179999999999999993338661852249 	0.004052925379996102916990707854 	
0.180999999999999994226840271949 	0.004052293493071821434137191886 	
0.181999999999999995115018691649 	0.004051707154433495383649699306 	
0.182999999999999996003197111349 	0.004051163169482528692011413796 	
0.183999999999999996891375531050 	0.004050658561057563639140610690 	
0.184999999999999997779553950750 	0.004050190555134166453532529317 	
0.185999999999999998667732370450 	0.004049756567427093001398930028 	
0.186999999999999999555910790150 	0.004049354190839578315763702676 	
0.188000000000000000444089209850 	0.004048981183710796682984067729 	
0.189000000000000001332267629550 	0.004048635458811861848049673540 	
0.190000000000000002220446049250 	0.004048315073046020867719718694 	
0.191000000000000003108624468950 	0.004048018217809975366483499215 	
0.192000000000000003996802888651 	0.004047743209975803585498610460 	
0.193000000000000004884981308351 	0.004047488483455506658170719447 	
0.194000000000000005773159728051 	0.004047252581312225233611812314 	
0.195000000000000006661338147751 	0.004047034148384670571019228191 	
0.196000000000000007549516567451 	0.004046831924391723622758121337 	
0.197000000000000008437694987151 	0.004046644737489061421920055750 	
0.198000000000000009325873406851 	0.004046471498247768833200765926 	
0.199000000000000010214051826551 	0.004046311194029067470623317604 	
0.200000000000000011102230246252 	0.004046162883730785447822242418 	
0.201000000000000011990408665952 	0.004046025692880702434583994886 	
0.202000000000000012878587085652 	0.004045898809055994971295433515 	
0.203000000000000013766765505352 	0.004045781477607077181168904190 	
0.204000000000000014654943925052 	0.004045672997666855535969787638 	
0.205000000000000015543122344752 	0.004045572718426891645204790393 	
0.206000000000000016431300764452 	0.004045480035663271550783193220 	
0.207000000000000017319479184152 	0.004045394388495958393203721926 	
0.208000000000000018207657603853 	0.004045315256367087997091402940 	
0.208999999999999991340260407924 	0.004045242156222674662080507346 	
0.209999999999999992228438827624 	0.004045174639886028183921595769 	
0.210999999999999993116617247324 	0.004045112291609229832056726650 	
0.211999999999999994004795667024 	0.004045054725791322192129939594 	
0.212999999999999994892974086724 	0.004045001584852350035026447017 	
0.213999999999999995781152506424 	0.004044952537252850810478577159 	
0.214999999999999996669330926125 	0.004044907275649434197362097620 	
0.215999999999999997557509345825 	0.004044865515176524622953380117 	
0.216999999999999998445687765525 	0.004044826991847425001758153940 	
0.217999999999999999333866185225 	0.004044791461065198878710447161 	
0.219000000000000000222044604925 	0.004044758696236865763706802568 	
0.220000000000000001110223024625 	0.004044728487483939538549293502 	
0.221000000000000001998401444325 	0.004044700640442499411930654674 	
0.222000000000000002886579864025 	0.004044674975147054957202996661 	
0.223000000000000003774758283726 	0.004044651324992373092603870077 	
0.224000000000000004662936703426 	0.004044629535768118344662980235 	
0.225000000000000005551115123126 	0.004044609464761247941133603945 	
0.226000000000000006439293542826 	0.004044590979921585532919081629 	
0.227000000000000007327471962526 	0.004044573959086108366767220446 	
0.228000000000000008215650382226 	0.004044558289258509686803222394 	
0.229000000000000009103828801926 	0.004044543865939522614416645752 	
0.230000000000000009992007221626 	0.004044530592504556876232157947 	
0.231000000000000010880185641327 	0.004044518379626250992320279920 	
0.232000000000000011768364061027 	0.004044507144737748832730162007 	
0.233000000000000012656542480727 	0.004044496811534532137999420343 	
0.234000000000000013544720900427 	0.004044487309512057732208134553 	
0.235000000000000014432899320127 	0.004044478573536260807008702045 	
0.236000000000000015321077739827 	0.004044470543445470578358680314 	
0.237000000000000016209256159527 	0.004044463163680605405359003157 	
0.238000000000000017097434579227 	0.004044456382942450411999146809 	
0.239000000000000017985612998928 	0.004044450153873467568299560071 	
0.239999999999999991118215802999 	0.004044444432762948210546838368 	
0.240999999999999992006394222699 	0.004044439179273554701987691828 	
0.241999999999999992894572642399 	0.004044434356187905088564349398 	
0.242999999999999993782751062099 	0.004044429929173372351147719428 	
0.243999999999999994670929481799 	0.004044425866564595184460273458 	
0.244999999999999995559107901499 	0.004044422139161493734427210711 	
0.245999999999999996447286321199 	0.004044418720042623760502209507 	
0.246999999999999997335464740900 	0.004044415584391784085349641487 	
0.247999999999999998223643160600 	0.004044412709337939781928383809 	
0.248999999999999999111821580300 	0.004044410073806552902153654827 	
0.250000000000000000000000000000 	0.004044407658382449116674095535 	
0.251000000000000000888178419700 	0.004044405445182478603394216066 	
0.252000000000000001776356839400 	0.004044403417737717915114714629 	
0.253000000000000002664535259100 	0.004044401560884737512058251241 	
0.254000000000000003552713678801 	0.004044399860664855961278618679 	
0.255000000000000004440892098501 	0.004044398304231058144386778963 	
0.256000000000000005329070518201 	0.004044396879761283369880686678 	
0.257000000000000006217248937901 	0.004044395576379741785721932956 	
0.258000000000000007105427357601 	0.004044394384082234533694943934 	
0.259000000000000007993605777301 	0.004044393293668995664758014641 	
0.260000000000000008881784197001 	0.004044392296681170034799990276 	
0.261000000000000009769962616701 	0.004044391385343001910079863137 	
0.262000000000000010658141036402 	0.004044390552508027314448924017 	
0.263000000000000011546319456102 	0.004044389791609693390883606412 	
0.264000000000000012434497875802 	0.004044389096615561701719698817 	
0.265000000000000013322676295502 	0.004044388461984640970037219176 	
0.266000000000000014210854715202 	0.004044387882629150304802934102 	
0.267000000000000015099033134902 	0.004044387353877812452118689635 	
0.268000000000000015987211554602 	0.004044386871443032827055930056 	
0.269000000000000016875389974302 	0.004044386431390226133153475985 	
0.270000000000000017763568394003 	0.004044386030109273222343801990 	
0.271000000000000018651746813703 	0.004044385664289145559946447861 	
0.272000000000000019539925233403 	0.004044385330892838470440153742 	
0.273000000000000020428103653103 	0.004044385027136488536259051330 	
0.274000000000000021316282072803 	0.004044384750467727718259425274 	
0.275000000000000022204460492503 	0.004044384498547829581704959878 	
0.276000000000000023092638912203 	0.004044384269233914502850169015 	
0.277000000000000023980817331903 	0.004044384060563090826923016152 	
0.278000000000000024868995751604 	0.004044383870737872782585853315 	
0.279000000000000025757174171304 	0.004044383698112451880346540634 	
0.280000000000000026645352591004 	0.004044383541180231189660077007 	
0.281000000000000027533531010704 	0.004044383398563000664438504828 	
0.282000000000000028421709430404 	0.004044383268999356129125288817 	
0.283000000000000029309887850104 	0.004044383151335730758324515932 	
0.284000000000000030198066269804 	0.004044383044517468189793518718 	
0.285000000000000031086244689504 	0.004044382947580180132085558853 	
0.286000000000000031974423109205 	0.004044382859642599303828802704 	
0.287000000000000032862601528905 	0.004044382779899446250793104696 	
0.288000000000000033750779948605 	0.004044382707615257199762481832 	
0.288999999999999979127807137047 	0.004044382642118374976414330035 	
0.289999999999999980015985556747 	0.004044382582795491565264001110 	
0.290999999999999980904163976447 	0.004044382529087023336877848578 	
0.291999999999999981792342396147 	0.004044382480482205249883165266 	
0.292999999999999982680520815848 	0.004044382436515350787153977308 	
0.293999999999999983568699235548 	0.004044382396761629638870516601 	
0.294999999999999984456877655248 	0.004044382360833747441786201193 	
0.295999999999999985345056074948 	0.004044382328378906543697723919 	
0.296999999999999986233234494648 	0.004044382299075485742712032788 	
0.297999999999999987121412914348 	0.004044382272630681063319002533 	
0.298999999999999988009591334048 	0.004044382248777841221132334226 	
0.299999999999999988897769753748 	0.004044382227274323504673247953 	
0.300999999999999989785948173449 	0.004044382207899255982086472727 	
0.301999999999999990674126593149 	0.004044382190451705633149614982 	
0.302999999999999991562305012849 	0.004044382174749068525887452097 	
0.303999999999999992450483432549 	0.004044382160625328154202051678 	
0.304999999999999993338661852249 	0.004044382147929587861812095184 	
0.305999999999999994226840271949 	0.004044382136524651838449528896 	
0.306999999999999995115018691649 	0.004044382126286358986044788821 	
0.307999999999999996003197111349 	0.004044382117101633089539802768 	
0.308999999999999996891375531050 	0.004044382108867917297034821900 	
0.309999999999999997779553950750 	0.004044382101492327574732144058 	
0.310999999999999998667732370450 	0.004044382094890525136676728835 	
0.311999999999999999555910790150 	0.004044382088986199497160356486 	
0.313000000000000000444089209850 	0.004044382083710135189491552410 	
0.314000000000000001332267629550 	0.004044382078999726043422313637 	
0.315000000000000002220446049250 	0.004044382074798152926220495829 	
0.316000000000000003108624468950 	0.004044382071054251903685639036 	
0.317000000000000003996802888651 	0.004044382067721546264449372643 	
0.318000000000000004884981308351 	0.004044382064758090394862577455 	
0.319000000000000005773159728051 	0.004044382062126029159232487586 	
0.320000000000000006661338147751 	0.004044382059791139932825032588 	
0.321000000000000007549516567451 	0.004044382057722482187722690128 	
0.322000000000000008437694987151 	0.004044382055892387084483630133 	
0.323000000000000009325873406851 	0.004044382054275562354828110756 	
0.324000000000000010214051826551 	0.004044382052849487818591001087 	
0.325000000000000011102230246252 	0.004044382051593756188800909968 	
0.326000000000000011990408665952 	0.004044382050489948171589915660 	
0.327000000000000012878587085652 	0.004044382049521733080155172502 	
0.328000000000000013766765505352 	0.004044382048674150659239856509 	
0.329000000000000014654943925052 	0.004044382047933885171442369710 	
0.330000000000000015543122344752 	0.004044382047289012127588847534 	
0.331000000000000016431300764452 	0.004044382046728779711575185729 	
0.332000000000000017319479184152 	0.004044382046243660822071319672 	
0.333000000000000018207657603853 	0.004044382045824895105523566485 	
0.334000000000000019095836023553 	0.004044382045464856717531532126 	
0.335000000000000019984014443253 	0.004044382045156669214236444532 	
0.336000000000000020872192862953 	0.004044382044894122285594306732 	
0.337000000000000021760371282653 	0.004044382044671741144314935923 	
0.338000000000000022648549702353 	0.004044382044484592236832654066 	
0.339000000000000023536728122053 	0.004044382044328324876669711330 	
0.340000000000000024424906541753 	0.004044382044199091447156391155 	
0.341000000000000025313084961454 	0.004044382044093415562446836020 	
0.342000000000000026201263381154 	0.004044382044008192067519047441 	
0.343000000000000027089441800854 	0.004044382043940683568727934016 	
0.344000000000000027977620220554 	0.004044382043888520433805311427 	
0.345000000000000028865798640254 	0.004044382043849499563936689128 	
0.346000000000000029753977059954 	0.004044382043821955624585129385 	
0.347000000000000030642155479654 	0.004044382043803890214306306916 	
0.348000000000000031530333899354 	0.004044382043794175762840836796 	
0.349000000000000032418512319055 	0.004044382043791323877446330926 	
0.350000000000000033306690738755 	0.004044382043794269437908539544 	
0.351000000000000034194869158455 	0.004044382043801943854566260939 	
0.351999999999999979571896346897 	0.004044382043813569971302257500 	
0.352999999999999980460074766597 	0.004044382043828547573793841252 	
0.353999999999999981348253186297 	0.004044382043845877461318849555 	
0.354999999999999982236431605997 	0.004044382043865295955908933934 	
0.355999999999999983124610025698 	0.004044382043886161209877982969 	
0.356999999999999984012788445398 	0.004044382043908095053508233718 	
0.357999999999999984900966865098 	0.004044382043930930953345992407 	
0.358999999999999985789145284798 	0.004044382043953940325531348776 	
0.359999999999999986677323704498 	0.004044382043977258478495429017 	
0.360999999999999987565502124198 	0.004044382044000659898186356145 	
0.361999999999999988453680543898 	0.004044382044023644984243048839 	
0.362999999999999989341858963598 	0.004044382044046303942286257893 	
0.363999999999999990230037383299 	0.004044382044068508402778761024 	
0.364999999999999991118215802999 	0.004044382044090143873971143762 	
0.365999999999999992006394222699 	0.004044382044111068108538376009 	
0.366999999999999992894572642399 	0.004044382044131263759245697997 	
0.367999999999999993782751062099 	0.004044382044150789806691292938 	
0.368999999999999994670929481799 	0.004044382044169441553504995568 	
0.369999999999999995559107901499 	0.004044382044187406349822211382 	
0.370999999999999996447286321199 	0.004044382044204423987121543860 	
0.371999999999999997335464740900 	0.004044382044220719979454869986 	
0.372999999999999998223643160600 	0.004044382044236165957284967476 	
0.373999999999999999111821580300 	0.004044382044250813962316115635 	
0.375000000000000000000000000000 	0.004044382044264729914040401582 	
0.376000000000000000888178419700 	0.004044382044277827076284026475 	
0.377000000000000001776356839400 	0.004044382044290133204622605945 	
0.378000000000000002664535259100 	0.004044382044301835649191545485 	
0.379000000000000003552713678801 	0.004044382044312795632112766953 	
0.380000000000000004440892098501 	0.004044382044323120706241780908 	
0.381000000000000005329070518201 	0.004044382044332793524343827585 	
0.382000000000000006217248937901 	0.004044382044341796739184147214 	
0.383000000000000007105427357601 	0.004044382044350331578685953104 	
0.384000000000000007993605777301 	0.004044382044358255795524215159 	
0.385000000000000008881784197001 	0.004044382044365642248084924404 	
0.386000000000000009769962616701 	0.004044382044372615836458351168 	
0.387000000000000010658141036402 	0.004044382044379055130001177076 	
0.388000000000000011546319456102 	0.004044382044385119723273191994 	
0.389000000000000012434497875802 	0.004044382044390702063418885359 	
0.390000000000000013322676295502 	0.004044382044395933989422431409 	
0.391000000000000014210854715202 	0.004044382044400707948428319582 	
0.392000000000000015099033134902 	0.004044382044405266801723186632 	
0.393000000000000015987211554602 	0.004044382044409437076959434876 	
0.394000000000000016875389974302 	0.004044382044413291632523055341 	
0.395000000000000017763568394003 	0.004044382044416889449012231239 	
0.396000000000000018651746813703 	0.004044382044420233995873914523 	
0.397000000000000019539925233403 	0.004044382044423307925873345425 	
0.398000000000000020428103653103 	0.004044382044426135525139187621 	
0.399000000000000021316282072803 	0.004044382044428824346526951672 	
0.400000000000000022204460492503 	0.004044382044431204387135991851 	
0.401000000000000023092638912203 	0.004044382044433476874889521469 	
0.402000000000000023980817331903 	0.004044382044435614054211924895 	
0.403000000000000024868995751604 	0.004044382044437456330543412264 	
0.404000000000000025757174171304 	0.004044382044439191054019389071 	
0.405000000000000026645352591004 	0.004044382044440825163533759223 	
0.406000000000000027533531010704 	0.004044382044442334372957859046 	
0.407000000000000028421709430404 	0.004044382044443673579481313141 	
0.408000000000000029309887850104 	0.004044382044445016255451719189 	
0.409000000000000030198066269804 	0.004044382044446129947923296299 	
0.410000000000000031086244689504 	0.004044382044447202007031449966 	
0.411000000000000031974423109205 	0.004044382044448166513284093071 	
0.412000000000000032862601528905 	0.004044382044449203877922727202 	
0.413000000000000033750779948605 	0.004044382044450015728509484347 	
0.414000000000000034638958368305 	0.004044382044450758190157202421 	
0.415000000000000035527136788005 	0.004044382044451465957335400958 	
0.416000000000000036415315207705 	0.004044382044452041885529425258 	
0.416999999999999981792342396147 	0.004044382044452676794321632769 	
0.417999999999999982680520815848 	0.004044382044453207619705281672 	
0.418999999999999983568699235548 	0.004044382044453648239468179781 	
0.419999999999999984456877655248 	0.004044382044454120084253645473 	
0.420999999999999985345056074948 	0.004044382044454553765122639675 	
0.421999999999999986233234494648 	0.004044382044454900709817835036 	
0.422999999999999987121412914348 	0.004044382044455289287876453841 	
0.423999999999999988009591334048 	0.004044382044455598068655177713 	
0.424999999999999988897769753748 	0.004044382044455889502199141816 	
0.425999999999999989785948173449 	0.004044382044456128894038826616 	
0.426999999999999990674126593149 	0.004044382044456396041454127044 	
0.427999999999999991562305012849 	0.004044382044456628494399907936 	
0.428999999999999992450483432549 	0.004044382044456801966747505617 	
0.429999999999999993338661852249 	0.004044382044457010133564622834 	
0.430999999999999994226840271949 	0.004044382044457138503101845117 	
0.431999999999999995115018691649 	0.004044382044457294628214683030 	
0.432999999999999996003197111349 	0.004044382044457461161668376803 	
0.433999999999999996891375531050 	0.004044382044457610347887310809 	
0.434999999999999997779553950750 	0.004044382044457672797932445974 	
0.435999999999999998667732370450 	0.004044382044457752595212340907 	
0.436999999999999999555910790150 	0.004044382044457874025855659283 	
0.438000000000000000444089209850 	0.004044382044457998925945929614 	
0.439000000000000001332267629550 	0.004044382044458037089862401103 	
0.440000000000000002220446049250 	0.004044382044458106478801440176 	
0.441000000000000003108624468950 	0.004044382044458196684422190970 	
0.442000000000000003996802888651 	0.004044382044458245256679518320 	
0.443000000000000004884981308351 	0.004044382044458273012255133949 	
0.444000000000000005773159728051 	0.004044382044458293828936845671 	
0.445000000000000006661338147751 	0.004044382044458370156769788650 	
0.446000000000000007549516567451 	0.004044382044458429137367971862 	
0.447000000000000008437694987151 	0.004044382044458432606814923815 	
0.448000000000000009325873406851 	0.004044382044458550568011290238 	
0.449000000000000010214051826551 	0.004044382044458533220776530470 	
0.450000000000000011102230246252 	0.004044382044458571384693001960 	
0.451000000000000011990408665952 	0.004044382044458616487503377357 	
0.452000000000000012878587085652 	0.004044382044458654651419848847 	
0.453000000000000013766765505352 	0.004044382044458599140268617589 	
0.454000000000000014654943925052 	0.004044382044458644243078992986 	
0.455000000000000015543122344752 	0.004044382044458654651419848847 	
0.456000000000000016431300764452 	0.004044382044458692815336320336 	
0.457000000000000017319479184152 	0.004044382044458710162571080104 	
0.458000000000000018207657603853 	0.004044382044458724040358887919 	
0.459000000000000019095836023553 	0.004044382044458744857040599641 	
0.460000000000000019984014443253 	0.004044382044458744857040599641 	
0.461000000000000020872192862953 	0.004044382044458717101464984012 	
0.462000000000000021760371282653 	0.004044382044458717101464984012 	
0.463000000000000022648549702353 	0.004044382044458717101464984012 	
0.464000000000000023536728122053 	0.004044382044458730979252791826 	
0.465000000000000024424906541753 	0.004044382044458730979252791826 	
0.466000000000000025313084961454 	0.004044382044458755265381455501 	
0.467000000000000026201263381154 	0.004044382044458755265381455501 	
0.468000000000000027089441800854 	0.004044382044458755265381455501 	
0.469000000000000027977620220554 	0.004044382044458769143169263316 	
0.470000000000000028865798640254 	0.004044382044458769143169263316 	
0.471000000000000029753977059954 	0.004044382044458769143169263316 	
0.472000000000000030642155479654 	0.004044382044458769143169263316 	
0.473000000000000031530333899354 	0.004044382044458769143169263316 	
0.474000000000000032418512319055 	0.004044382044458803837638782852 	
0.475000000000000033306690738755 	0.004044382044458803837638782852 	
0.476000000000000034194869158455 	0.004044382044458803837638782852 	
0.477000000000000035083047578155 	0.004044382044458803837638782852 	
0.478000000000000035971225997855 	0.004044382044458803837638782852 	
0.479000000000000036859404417555 	0.004044382044458803837638782852 	
0.479999999999999982236431605997 	0.004044382044458803837638782852 	
0.480999999999999983124610025698 	0.004044382044458803837638782852 	
0.481999999999999984012788445398 	0.004044382044458803837638782852 	
0.482999999999999984900966865098 	0.004044382044458807307085734806 	
0.483999999999999985789145284798 	0.004044382044458807307085734806 	
0.484999999999999986677323704498 	0.004044382044458807307085734806 	
0.485999999999999987565502124198 	0.004044382044458807307085734806 	
0.486999999999999988453680543898 	0.004044382044458807307085734806 	
0.487999999999999989341858963598 	0.004044382044458807307085734806 	
0.488999999999999990230037383299 	0.004044382044458807307085734806 	
0.489999999999999991118215802999 	0.004044382044458807307085734806 	
0.490999999999999992006394222699 	0.004044382044458807307085734806 	
0.491999999999999992894572642399 	0.004044382044458807307085734806 	
0.492999999999999993782751062099 	0.004044382044458807307085734806 	
0.493999999999999994670929481799 	0.004044382044458807307085734806 	
0.494999999999999995559107901499 	0.004044382044458807307085734806 	
0.495999999999999996447286321199 	0.004044382044458807307085734806 	
0.496999999999999997335464740900 	0.004044382044458807307085734806 	
0.497999999999999998223643160600 	0.004044382044458807307085734806 	
0.498999999999999999111821580300 	0.004044382044458807307085734806 	
0.500000000000000000000000000000 	0.004044382044458807307085734806 	
0.501000000000000000888178419700 	0.004044382044458807307085734806 	
0.502000000000000001776356839400 	0.004044382044458807307085734806 	
0.503000000000000002664535259100 	0.004044382044458807307085734806 	
0.504000000000000003552713678801 	0.004044382044458807307085734806 	
0.505000000000000004440892098501 	0.004044382044458807307085734806 	
0.506000000000000005329070518201 	0.004044382044458807307085734806 	
0.507000000000000006217248937901 	0.004044382044458807307085734806 	
0.508000000000000007105427357601 	0.004044382044458807307085734806 	
0.509000000000000007993605777301 	0.004044382044458807307085734806 	
0.510000000000000008881784197001 	0.004044382044458807307085734806 	
0.511000000000000009769962616701 	0.004044382044458807307085734806 	
0.512000000000000010658141036402 	0.004044382044458807307085734806 	
0.513000000000000011546319456102 	0.004044382044458807307085734806 	
0.514000000000000012434497875802 	0.004044382044458807307085734806 	
0.515000000000000013322676295502 	0.004044382044458807307085734806 	
0.516000000000000014210854715202 	0.004044382044458807307085734806 	
0.517000000000000015099033134902 	0.004044382044458807307085734806 	
0.518000000000000015987211554602 	0.004044382044458807307085734806 	
0.519000000000000016875389974302 	0.004044382044458807307085734806 	
0.520000000000000017763568394003 	0.004044382044458807307085734806 	
0.520999999999999907629444351187 	0.004044382044458807307085734806 	
0.522000000000000019539925233403 	0.004044382044458807307085734806 	
0.522999999999999909405801190587 	0.004044382044458807307085734806 	
0.524000000000000021316282072803 	0.004044382044458807307085734806 	
0.524999999999999911182158029987 	0.004044382044458807307085734806 	
0.526000000000000023092638912203 	0.004044382044458807307085734806 	
0.526999999999999912958514869388 	0.004044382044458807307085734806 	
0.528000000000000024868995751604 	0.004044382044458807307085734806 	
0.528999999999999914734871708788 	0.004044382044458807307085734806 	
0.530000000000000026645352591004 	0.004044382044458807307085734806 	
0.530999999999999916511228548188 	0.004044382044458807307085734806 	
0.532000000000000028421709430404 	0.004044382044458807307085734806 	
0.532999999999999918287585387588 	0.004044382044458807307085734806 	
0.534000000000000030198066269804 	0.004044382044458807307085734806 	
0.534999999999999920063942226989 	0.004044382044458807307085734806 	
0.536000000000000031974423109205 	0.004044382044458807307085734806 	
0.536999999999999921840299066389 	0.004044382044458807307085734806 	
0.538000000000000033750779948605 	0.004044382044458807307085734806 	
0.538999999999999923616655905789 	0.004044382044458807307085734806 	
0.540000000000000035527136788005 	0.004044382044458807307085734806 	
0.540999999999999925393012745189 	0.004044382044458807307085734806 	
0.542000000000000037303493627405 	0.004044382044458807307085734806 	
0.542999999999999927169369584590 	0.004044382044458807307085734806 	
0.544000000000000039079850466806 	0.004044382044458807307085734806 	
0.544999999999999928945726423990 	0.004044382044458807307085734806 	
0.546000000000000040856207306206 	0.004044382044458807307085734806 	
0.546999999999999930722083263390 	0.004044382044458807307085734806 	
0.548000000000000042632564145606 	0.004044382044458807307085734806 	
0.548999999999999932498440102790 	0.004044382044458807307085734806 	
0.550000000000000044408920985006 	0.004044382044458807307085734806 	
0.550999999999999934274796942191 	0.004044382044458807307085734806 	
0.552000000000000046185277824407 	0.004044382044458807307085734806 	
0.552999999999999936051153781591 	0.004044382044458807307085734806 	
0.554000000000000047961634663807 	0.004044382044458807307085734806 	
0.554999999999999937827510620991 	0.004044382044458807307085734806 	
0.556000000000000049737991503207 	0.004044382044458807307085734806 	
0.556999999999999939603867460391 	0.004044382044458807307085734806 	
0.558000000000000051514348342607 	0.004044382044458807307085734806 	
0.558999999999999941380224299792 	0.004044382044458807307085734806 	
0.560000000000000053290705182008 	0.004044382044458807307085734806 	
0.560999999999999943156581139192 	0.004044382044458807307085734806 	
0.562000000000000055067062021408 	0.004044382044458807307085734806 	
0.562999999999999944932937978592 	0.004044382044458807307085734806 	
0.564000000000000056843418860808 	0.004044382044458807307085734806 	
0.564999999999999946709294817992 	0.004044382044458807307085734806 	
0.566000000000000058619775700208 	0.004044382044458807307085734806 	
0.566999999999999948485651657393 	0.004044382044458807307085734806 	
0.568000000000000060396132539609 	0.004044382044458807307085734806 	
0.568999999999999950262008496793 	0.004044382044458807307085734806 	
0.570000000000000062172489379009 	0.004044382044458807307085734806 	
0.570999999999999952038365336193 	0.004044382044458807307085734806 	
0.572000000000000063948846218409 	0.004044382044458807307085734806 	
0.572999999999999953814722175593 	0.004044382044458807307085734806 	
0.574000000000000065725203057809 	0.004044382044458807307085734806 	
0.574999999999999955591079014994 	0.004044382044458807307085734806 	
0.576000000000000067501559897210 	0.004044382044458807307085734806 	
0.576999999999999957367435854394 	0.004044382044458807307085734806 	
0.578000000000000069277916736610 	0.004044382044458807307085734806 	
0.578999999999999959143792693794 	0.004044382044458807307085734806 	
0.580000000000000071054273576010 	0.004044382044458807307085734806 	
0.580999999999999960920149533194 	0.004044382044458807307085734806 	
0.582000000000000072830630415410 	0.004044382044458807307085734806 	
0.582999999999999962696506372595 	0.004044382044458807307085734806 	
0.583999999999999963584684792295 	0.004044382044458807307085734806 	
0.584999999999999964472863211995 	0.004044382044458807307085734806 	
0.585999999999999965361041631695 	0.004044382044458807307085734806 	
0.586999999999999966249220051395 	0.004044382044458807307085734806 	
0.587999999999999967137398471095 	0.004044382044458807307085734806 	
0.588999999999999968025576890795 	0.004044382044458807307085734806 	
0.589999999999999968913755310496 	0.004044382044458807307085734806 	
0.590999999999999969801933730196 	0.004044382044458807307085734806 	
0.591999999999999970690112149896 	0.004044382044458807307085734806 	
0.592999999999999971578290569596 	0.004044382044458807307085734806 	
0.593999999999999972466468989296 	0.004044382044458807307085734806 	
0.594999999999999973354647408996 	0.004044382044458807307085734806 	
0.595999999999999974242825828696 	0.004044382044458807307085734806 	
0.596999999999999975131004248396 	0.004044382044458807307085734806 	
0.597999999999999976019182668097 	0.004044382044458807307085734806 	
0.598999999999999976907361087797 	0.004044382044458807307085734806 	
0.599999999999999977795539507497 	0.004044382044458807307085734806 	
0.600999999999999978683717927197 	0.004044382044458807307085734806 	
0.601999999999999979571896346897 	0.004044382044458807307085734806 	
0.602999999999999980460074766597 	0.004044382044458807307085734806 	
0.603999999999999981348253186297 	0.004044382044458807307085734806 	
0.604999999999999982236431605997 	0.004044382044458807307085734806 	
0.605999999999999983124610025698 	0.004044382044458807307085734806 	
0.606999999999999984012788445398 	0.004044382044458807307085734806 	
0.607999999999999984900966865098 	0.004044382044458807307085734806 	
0.608999999999999985789145284798 	0.004044382044458807307085734806 	
0.609999999999999986677323704498 	0.004044382044458807307085734806 	
0.610999999999999987565502124198 	0.004044382044458807307085734806 	
0.611999999999999988453680543898 	0.004044382044458807307085734806 	
0.612999999999999989341858963598 	0.004044382044458807307085734806 	
0.613999999999999990230037383299 	0.004044382044458807307085734806 	
0.614999999999999991118215802999 	0.004044382044458807307085734806 	
0.615999999999999992006394222699 	0.004044382044458807307085734806 	
0.616999999999999992894572642399 	0.004044382044458807307085734806 	
0.617999999999999993782751062099 	0.004044382044458807307085734806 	
0.618999999999999994670929481799 	0.004044382044458807307085734806 	
0.619999999999999995559107901499 	0.004044382044458807307085734806 	
0.620999999999999996447286321199 	0.004044382044458807307085734806 	
0.621999999999999997335464740900 	0.004044382044458807307085734806 	
0.622999999999999998223643160600 	0.004044382044458807307085734806 	
0.623999999999999999111821580300 	0.004044382044458807307085734806 	
0.625000000000000000000000000000 	0.004044382044458807307085734806 	
0.626000000000000000888178419700 	0.004044382044458807307085734806 	
0.627000000000000001776356839400 	0.004044382044458807307085734806 	
0.628000000000000002664535259100 	0.004044382044458807307085734806 	
0.629000000000000003552713678801 	0.004044382044458807307085734806 	
0.630000000000000004440892098501 	0.004044382044458807307085734806 	
0.631000000000000005329070518201 	0.004044382044458807307085734806 	
0.632000000000000006217248937901 	0.004044382044458807307085734806 	
0.633000000000000007105427357601 	0.004044382044458807307085734806 	
0.634000000000000007993605777301 	0.004044382044458807307085734806 	
0.635000000000000008881784197001 	0.004044382044458807307085734806 	
0.636000000000000009769962616701 	0.004044382044458807307085734806 	
0.637000000000000010658141036402 	0.004044382044458807307085734806 	
0.638000000000000011546319456102 	0.004044382044458807307085734806 	
0.639000000000000012434497875802 	0.004044382044458807307085734806 	
0.640000000000000013322676295502 	0.004044382044458807307085734806 	
0.641000000000000014210854715202 	0.004044382044458807307085734806 	
0.642000000000000015099033134902 	0.004044382044458807307085734806 	
0.643000000000000015987211554602 	0.004044382044458807307085734806 	
0.644000000000000016875389974302 	0.004044382044458807307085734806 	
0.645000000000000017763568394003 	0.004044382044458807307085734806 	
0.646000000000000018651746813703 	0.004044382044458807307085734806 	
0.647000000000000019539925233403 	0.004044382044458807307085734806 	
0.648000000000000020428103653103 	0.004044382044458807307085734806 	
0.649000000000000021316282072803 	0.004044382044458807307085734806 	
0.649999999999999911182158029987 	0.004044382044458807307085734806 	
0.651000000000000023092638912203 	0.004044382044458807307085734806 	
0.651999999999999912958514869388 	0.004044382044458807307085734806 	
0.653000000000000024868995751604 	0.004044382044458807307085734806 	
0.653999999999999914734871708788 	0.004044382044458807307085734806 	
0.655000000000000026645352591004 	0.004044382044458807307085734806 	
0.655999999999999916511228548188 	0.004044382044458807307085734806 	
0.657000000000000028421709430404 	0.004044382044458807307085734806 	
0.657999999999999918287585387588 	0.004044382044458807307085734806 	
0.659000000000000030198066269804 	0.004044382044458807307085734806 	
0.659999999999999920063942226989 	0.004044382044458807307085734806 	
0.661000000000000031974423109205 	0.004044382044458807307085734806 	
0.661999999999999921840299066389 	0.004044382044458807307085734806 	
0.663000000000000033750779948605 	0.004044382044458807307085734806 	
0.663999999999999923616655905789 	0.004044382044458807307085734806 	
0.665000000000000035527136788005 	0.004044382044458807307085734806 	
0.665999999999999925393012745189 	0.004044382044458807307085734806 	
0.667000000000000037303493627405 	0.004044382044458807307085734806 	
0.667999999999999927169369584590 	0.004044382044458807307085734806 	
0.669000000000000039079850466806 	0.004044382044458807307085734806 	
0.669999999999999928945726423990 	0.004044382044458807307085734806 	
0.671000000000000040856207306206 	0.004044382044458807307085734806 	
0.671999999999999930722083263390 	0.004044382044458807307085734806 	
0.673000000000000042632564145606 	0.004044382044458807307085734806 	
0.673999999999999932498440102790 	0.004044382044458807307085734806 	
0.675000000000000044408920985006 	0.004044382044458807307085734806 	
0.675999999999999934274796942191 	0.004044382044458807307085734806 	
0.677000000000000046185277824407 	0.004044382044458807307085734806 	
0.677999999999999936051153781591 	0.004044382044458807307085734806 	
0.679000000000000047961634663807 	0.004044382044458807307085734806 	
0.679999999999999937827510620991 	0.004044382044458807307085734806 	
0.681000000000000049737991503207 	0.004044382044458807307085734806 	
0.681999999999999939603867460391 	0.004044382044458807307085734806 	
0.683000000000000051514348342607 	0.004044382044458807307085734806 	
0.683999999999999941380224299792 	0.004044382044458807307085734806 	
0.685000000000000053290705182008 	0.004044382044458807307085734806 	
0.685999999999999943156581139192 	0.004044382044458807307085734806 	
0.687000000000000055067062021408 	0.004044382044458807307085734806 	
0.687999999999999944932937978592 	0.004044382044458807307085734806 	
0.689000000000000056843418860808 	0.004044382044458807307085734806 	
0.689999999999999946709294817992 	0.004044382044458807307085734806 	
0.691000000000000058619775700208 	0.004044382044458807307085734806 	
0.691999999999999948485651657393 	0.004044382044458807307085734806 	
0.693000000000000060396132539609 	0.004044382044458807307085734806 	
0.693999999999999950262008496793 	0.004044382044458807307085734806 	
0.695000000000000062172489379009 	0.004044382044458807307085734806 	
0.695999999999999952038365336193 	0.004044382044458807307085734806 	
0.697000000000000063948846218409 	0.004044382044458807307085734806 	
0.697999999999999953814722175593 	0.004044382044458807307085734806 	
0.699000000000000065725203057809 	0.004044382044458807307085734806 	
0.699999999999999955591079014994 	0.004044382044458807307085734806 	
0.701000000000000067501559897210 	0.004044382044458807307085734806 	
0.701999999999999957367435854394 	0.004044382044458807307085734806 	
0.703000000000000069277916736610 	0.004044382044458807307085734806 	
0.703999999999999959143792693794 	0.004044382044458807307085734806 	
0.705000000000000071054273576010 	0.004044382044458807307085734806 	
0.705999999999999960920149533194 	0.004044382044458807307085734806 	
0.707000000000000072830630415410 	0.004044382044458807307085734806 	
0.707999999999999962696506372595 	0.004044382044458807307085734806 	
0.709000000000000074606987254811 	0.004044382044458807307085734806 	
0.709999999999999964472863211995 	0.004044382044458807307085734806 	
0.711000000000000076383344094211 	0.004044382044458807307085734806 	
0.711999999999999966249220051395 	0.004044382044458807307085734806 	
0.712999999999999967137398471095 	0.004044382044458807307085734806 	
0.713999999999999968025576890795 	0.004044382044458807307085734806 	
0.714999999999999968913755310496 	0.004044382044458807307085734806 	
0.715999999999999969801933730196 	0.004044382044458807307085734806 	
0.716999999999999970690112149896 	0.004044382044458807307085734806 	
0.717999999999999971578290569596 	0.004044382044458807307085734806 	
0.718999999999999972466468989296 	0.004044382044458807307085734806 	
0.719999999999999973354647408996 	0.004044382044458807307085734806 	
0.720999999999999974242825828696 	0.004044382044458807307085734806 	
0.721999999999999975131004248396 	0.004044382044458807307085734806 	
0.722999999999999976019182668097 	0.004044382044458807307085734806 	
0.723999999999999976907361087797 	0.004044382044458807307085734806 	
0.724999999999999977795539507497 	0.004044382044458807307085734806 	
0.725999999999999978683717927197 	0.004044382044458807307085734806 	
0.726999999999999979571896346897 	0.004044382044458807307085734806 	
0.727999999999999980460074766597 	0.004044382044458807307085734806 	
0.728999999999999981348253186297 	0.004044382044458807307085734806 	
0.729999999999999982236431605997 	0.004044382044458807307085734806 	
0.730999999999999983124610025698 	0.004044382044458807307085734806 	
0.731999999999999984012788445398 	0.004044382044458807307085734806 	
0.732999999999999984900966865098 	0.004044382044458807307085734806 	
0.733999999999999985789145284798 	0.004044382044458807307085734806 	
0.734999999999999986677323704498 	0.004044382044458807307085734806 	
0.735999999999999987565502124198 	0.004044382044458807307085734806 	
0.736999999999999988453680543898 	0.004044382044458807307085734806 	
0.737999999999999989341858963598 	0.004044382044458807307085734806 	
0.738999999999999990230037383299 	0.004044382044458807307085734806 	
0.739999999999999991118215802999 	0.004044382044458807307085734806 	
0.740999999999999992006394222699 	0.004044382044458807307085734806 	
0.741999999999999992894572642399 	0.004044382044458807307085734806 	
0.742999999999999993782751062099 	0.004044382044458807307085734806 	
0.743999999999999994670929481799 	0.004044382044458807307085734806 	
0.744999999999999995559107901499 	0.004044382044458807307085734806 	
0.745999999999999996447286321199 	0.004044382044458807307085734806 	
0.746999999999999997335464740900 	0.004044382044458807307085734806 	
0.747999999999999998223643160600 	0.004044382044458807307085734806 	
0.748999999999999999111821580300 	0.004044382044458807307085734806 	
0.750000000000000000000000000000 	0.004044382044458807307085734806 	
0.751000000000000000888178419700 	0.004044382044458807307085734806 	
0.752000000000000001776356839400 	0.004044382044458807307085734806 	
0.753000000000000002664535259100 	0.004044382044458807307085734806 	
0.754000000000000003552713678801 	0.004044382044458807307085734806 	
0.755000000000000004440892098501 	0.004044382044458807307085734806 	
0.756000000000000005329070518201 	0.004044382044458807307085734806 	
0.757000000000000006217248937901 	0.004044382044458807307085734806 	
0.758000000000000007105427357601 	0.004044382044458807307085734806 	
0.759000000000000007993605777301 	0.004044382044458807307085734806 	
0.760000000000000008881784197001 	0.004044382044458807307085734806 	
0.761000000000000009769962616701 	0.004044382044458807307085734806 	
0.762000000000000010658141036402 	0.004044382044458807307085734806 	
0.763000000000000011546319456102 	0.004044382044458807307085734806 	
0.764000000000000012434497875802 	0.004044382044458807307085734806 	
0.765000000000000013322676295502 	0.004044382044458807307085734806 	
0.766000000000000014210854715202 	0.004044382044458807307085734806 	
0.767000000000000015099033134902 	0.004044382044458807307085734806 	
0.768000000000000015987211554602 	0.004044382044458807307085734806 	
0.769000000000000016875389974302 	0.004044382044458807307085734806 	
0.770000000000000017763568394003 	0.004044382044458807307085734806 	
0.771000000000000018651746813703 	0.004044382044458807307085734806 	
0.772000000000000019539925233403 	0.004044382044458807307085734806 	
0.773000000000000020428103653103 	0.004044382044458807307085734806 	
0.774000000000000021316282072803 	0.004044382044458807307085734806 	
0.775000000000000022204460492503 	0.004044382044458807307085734806 	
0.776000000000000023092638912203 	0.004044382044458807307085734806 	
0.777000000000000023980817331903 	0.004044382044458807307085734806 	
0.778000000000000024868995751604 	0.004044382044458807307085734806 	
0.779000000000000025757174171304 	0.004044382044458807307085734806 	
0.780000000000000026645352591004 	0.004044382044458807307085734806 	
0.781000000000000027533531010704 	0.004044382044458807307085734806 	
0.782000000000000028421709430404 	0.004044382044458807307085734806 	
0.783000000000000029309887850104 	0.004044382044458807307085734806 	
0.784000000000000030198066269804 	0.004044382044458807307085734806 	
0.785000000000000031086244689504 	0.004044382044458807307085734806 	
0.786000000000000031974423109205 	0.004044382044458807307085734806 	
0.787000000000000032862601528905 	0.004044382044458807307085734806 	
0.788000000000000033750779948605 	0.004044382044458807307085734806 	
0.789000000000000034638958368305 	0.004044382044458807307085734806 	
0.790000000000000035527136788005 	0.004044382044458807307085734806 	
0.791000000000000036415315207705 	0.004044382044458807307085734806 	
0.792000000000000037303493627405 	0.004044382044458807307085734806 	
0.792999999999999927169369584590 	0.004044382044458807307085734806 	
0.794000000000000039079850466806 	0.004044382044458807307085734806 	
0.794999999999999928945726423990 	0.004044382044458807307085734806 	
0.796000000000000040856207306206 	0.004044382044458807307085734806 	
0.796999999999999930722083263390 	0.004044382044458807307085734806 	
0.798000000000000042632564145606 	0.004044382044458807307085734806 	
0.798999999999999932498440102790 	0.004044382044458807307085734806 	
0.800000000000000044408920985006 	0.004044382044458807307085734806 	
0.800999999999999934274796942191 	0.004044382044458807307085734806 	
0.802000000000000046185277824407 	0.004044382044458807307085734806 	
0.802999999999999936051153781591 	0.004044382044458807307085734806 	
0.804000000000000047961634663807 	0.004044382044458807307085734806 	
0.804999999999999937827510620991 	0.004044382044458807307085734806 	
0.806000000000000049737991503207 	0.004044382044458807307085734806 	
0.806999999999999939603867460391 	0.004044382044458807307085734806 	
0.808000000000000051514348342607 	0.004044382044458807307085734806 	
0.808999999999999941380224299792 	0.004044382044458807307085734806 	
0.810000000000000053290705182008 	0.004044382044458807307085734806 	
0.810999999999999943156581139192 	0.004044382044458807307085734806 	
0.812000000000000055067062021408 	0.004044382044458807307085734806 	
0.812999999999999944932937978592 	0.004044382044458807307085734806 	
0.814000000000000056843418860808 	0.004044382044458807307085734806 	
0.814999999999999946709294817992 	0.004044382044458807307085734806 	
0.816000000000000058619775700208 	0.004044382044458807307085734806 	
0.816999999999999948485651657393 	0.004044382044458807307085734806 	
0.818000000000000060396132539609 	0.004044382044458807307085734806 	
0.818999999999999950262008496793 	0.004044382044458807307085734806 	
0.820000000000000062172489379009 	0.004044382044458807307085734806 	
0.820999999999999952038365336193 	0.004044382044458807307085734806 	
0.822000000000000063948846218409 	0.004044382044458807307085734806 	
0.822999999999999953814722175593 	0.004044382044458807307085734806 	
0.824000000000000065725203057809 	0.004044382044458807307085734806 	
0.824999999999999955591079014994 	0.004044382044458807307085734806 	
0.825999999999999956479257434694 	0.004044382044458807307085734806 	
0.826999999999999957367435854394 	0.004044382044458807307085734806 	
0.827999999999999958255614274094 	0.004044382044458807307085734806 	
0.828999999999999959143792693794 	0.004044382044458807307085734806 	
0.829999999999999960031971113494 	0.004044382044458807307085734806 	
0.830999999999999960920149533194 	0.004044382044458807307085734806 	
0.831999999999999961808327952895 	0.004044382044458807307085734806 	
0.832999999999999962696506372595 	0.004044382044458807307085734806 	
0.833999999999999963584684792295 	0.004044382044458807307085734806 	
0.834999999999999964472863211995 	0.004044382044458807307085734806 	
0.835999999999999965361041631695 	0.004044382044458807307085734806 	
0.836999999999999966249220051395 	0.004044382044458807307085734806 	
0.837999999999999967137398471095 	0.004044382044458807307085734806 	
0.838999999999999968025576890795 	0.004044382044458807307085734806 	
0.839999999999999968913755310496 	0.004044382044458807307085734806 	
0.840999999999999969801933730196 	0.004044382044458807307085734806 	
0.841999999999999970690112149896 	0.004044382044458807307085734806 	
0.842999999999999971578290569596 	0.004044382044458807307085734806 	
0.843999999999999972466468989296 	0.004044382044458807307085734806 	
0.844999999999999973354647408996 	0.004044382044458807307085734806 	
0.845999999999999974242825828696 	0.004044382044458807307085734806 	
0.846999999999999975131004248396 	0.004044382044458807307085734806 	
0.847999999999999976019182668097 	0.004044382044458807307085734806 	
0.848999999999999976907361087797 	0.004044382044458807307085734806 	
0.849999999999999977795539507497 	0.004044382044458807307085734806 	
0.850999999999999978683717927197 	0.004044382044458807307085734806 	
0.851999999999999979571896346897 	0.004044382044458807307085734806 	
0.852999999999999980460074766597 	0.004044382044458807307085734806 	
0.853999999999999981348253186297 	0.004044382044458807307085734806 	
0.854999999999999982236431605997 	0.004044382044458807307085734806 	
0.855999999999999983124610025698 	0.004044382044458807307085734806 	
0.856999999999999984012788445398 	0.004044382044458807307085734806 	
0.857999999999999984900966865098 	0.004044382044458807307085734806 	
0.858999999999999985789145284798 	0.004044382044458807307085734806 	
0.859999999999999986677323704498 	0.004044382044458807307085734806 	
0.860999999999999987565502124198 	0.004044382044458807307085734806 	
0.861999999999999988453680543898 	0.004044382044458807307085734806 	
0.862999999999999989341858963598 	0.004044382044458807307085734806 	
0.863999999999999990230037383299 	0.004044382044458807307085734806 	
0.864999999999999991118215802999 	0.004044382044458807307085734806 	
0.865999999999999992006394222699 	0.004044382044458807307085734806 	
0.866999999999999992894572642399 	0.004044382044458807307085734806 	
0.867999999999999993782751062099 	0.004044382044458807307085734806 	
0.868999999999999994670929481799 	0.004044382044458807307085734806 	
0.869999999999999995559107901499 	0.004044382044458807307085734806 	
0.870999999999999996447286321199 	0.004044382044458807307085734806 	
0.871999999999999997335464740900 	0.004044382044458807307085734806 	
0.872999999999999998223643160600 	0.004044382044458807307085734806 	
0.873999999999999999111821580300 	0.004044382044458807307085734806 	
0.875000000000000000000000000000 	0.004044382044458807307085734806 	
0.876000000000000000888178419700 	0.004044382044458807307085734806 	
0.877000000000000001776356839400 	0.004044382044458807307085734806 	
0.878000000000000002664535259100 	0.004044382044458807307085734806 	
0.879000000000000003552713678801 	0.004044382044458807307085734806 	
0.880000000000000004440892098501 	0.004044382044458807307085734806 	
0.881000000000000005329070518201 	0.004044382044458807307085734806 	
0.882000000000000006217248937901 	0.004044382044458807307085734806 	
0.883000000000000007105427357601 	0.004044382044458807307085734806 	
0.884000000000000007993605777301 	0.004044382044458807307085734806 	
0.885000000000000008881784197001 	0.004044382044458807307085734806 	
0.886000000000000009769962616701 	0.004044382044458807307085734806 	
0.887000000000000010658141036402 	0.004044382044458807307085734806 	
0.888000000000000011546319456102 	0.004044382044458807307085734806 	
0.889000000000000012434497875802 	0.004044382044458807307085734806 	
0.890000000000000013322676295502 	0.004044382044458807307085734806 	
0.891000000000000014210854715202 	0.004044382044458807307085734806 	
0.892000000000000015099033134902 	0.004044382044458807307085734806 	
0.893000000000000015987211554602 	0.004044382044458807307085734806 	
0.894000000000000016875389974302 	0.004044382044458807307085734806 	
0.895000000000000017763568394003 	0.004044382044458807307085734806 	
0.896000000000000018651746813703 	0.004044382044458807307085734806 	
0.897000000000000019539925233403 	0.004044382044458807307085734806 	
0.898000000000000020428103653103 	0.004044382044458807307085734806 	
0.899000000000000021316282072803 	0.004044382044458807307085734806 	
0.900000000000000022204460492503 	0.004044382044458807307085734806 	
0.901000000000000023092638912203 	0.004044382044458807307085734806 	
0.902000000000000023980817331903 	0.004044382044458807307085734806 	
0.903000000000000024868995751604 	0.004044382044458807307085734806 	
0.904000000000000025757174171304 	0.004044382044458807307085734806 	
0.905000000000000026645352591004 	0.004044382044458807307085734806 	
0.906000000000000027533531010704 	0.004044382044458807307085734806 	
0.907000000000000028421709430404 	0.004044382044458807307085734806 	
0.908000000000000029309887850104 	0.004044382044458807307085734806 	
0.909000000000000030198066269804 	0.004044382044458807307085734806 	
0.910000000000000031086244689504 	0.004044382044458807307085734806 	
0.911000000000000031974423109205 	0.004044382044458807307085734806 	
0.912000000000000032862601528905 	0.004044382044458807307085734806 	
0.913000000000000033750779948605 	0.004044382044458807307085734806 	
0.914000000000000034638958368305 	0.004044382044458807307085734806 	
0.915000000000000035527136788005 	0.004044382044458807307085734806 	
0.916000000000000036415315207705 	0.004044382044458807307085734806 	
0.917000000000000037303493627405 	0.004044382044458807307085734806 	
0.918000000000000038191672047105 	0.004044382044458807307085734806 	
0.919000000000000039079850466806 	0.004044382044458807307085734806 	
0.920000000000000039968028886506 	0.004044382044458807307085734806 	
0.921000000000000040856207306206 	0.004044382044458807307085734806 	
0.922000000000000041744385725906 	0.004044382044458807307085734806 	
0.923000000000000042632564145606 	0.004044382044458807307085734806 	
0.924000000000000043520742565306 	0.004044382044458807307085734806 	
0.925000000000000044408920985006 	0.004044382044458807307085734806 	
0.926000000000000045297099404706 	0.004044382044458807307085734806 	
0.927000000000000046185277824407 	0.004044382044458807307085734806 	
0.927999999999999936051153781591 	0.004044382044458807307085734806 	
0.929000000000000047961634663807 	0.004044382044458807307085734806 	
0.929999999999999937827510620991 	0.004044382044458807307085734806 	
0.931000000000000049737991503207 	0.004044382044458807307085734806 	
0.931999999999999939603867460391 	0.004044382044458807307085734806 	
0.933000000000000051514348342607 	0.004044382044458807307085734806 	
0.933999999999999941380224299792 	0.004044382044458807307085734806 	
0.935000000000000053290705182008 	0.004044382044458807307085734806 	
0.935999999999999943156581139192 	0.004044382044458807307085734806 	
0.937000000000000055067062021408 	0.004044382044458807307085734806 	
0.937999999999999944932937978592 	0.004044382044458807307085734806 	
0.939000000000000056843418860808 	0.004044382044458807307085734806 	
0.939999999999999946709294817992 	0.004044382044458807307085734806 	
0.940999999999999947597473237693 	0.004044382044458807307085734806 	
0.941999999999999948485651657393 	0.004044382044458807307085734806 	
0.942999999999999949373830077093 	0.004044382044458807307085734806 	
0.943999999999999950262008496793 	0.004044382044458807307085734806 	
0.944999999999999951150186916493 	0.004044382044458807307085734806 	
0.945999999999999952038365336193 	0.004044382044458807307085734806 	
0.946999999999999952926543755893 	0.004044382044458807307085734806 	
0.947999999999999953814722175593 	0.004044382044458807307085734806 	
0.948999999999999954702900595294 	0.004044382044458807307085734806 	
0.949999999999999955591079014994 	0.004044382044458807307085734806 	
0.950999999999999956479257434694 	0.004044382044458807307085734806 	
0.951999999999999957367435854394 	0.004044382044458807307085734806 	
0.952999999999999958255614274094 	0.004044382044458807307085734806 	
0.953999999999999959143792693794 	0.004044382044458807307085734806 	
0.954999999999999960031971113494 	0.004044382044458807307085734806 	
0.955999999999999960920149533194 	0.004044382044458807307085734806 	
0.956999999999999961808327952895 	0.004044382044458807307085734806 	
0.957999999999999962696506372595 	0.004044382044458807307085734806 	
0.958999999999999963584684792295 	0.004044382044458807307085734806 	
0.959999999999999964472863211995 	0.004044382044458807307085734806 	
0.960999999999999965361041631695 	0.004044382044458807307085734806 	
0.961999999999999966249220051395 	0.004044382044458807307085734806 	
0.962999999999999967137398471095 	0.004044382044458807307085734806 	
0.963999999999999968025576890795 	0.004044382044458807307085734806 	
0.964999999999999968913755310496 	0.004044382044458807307085734806 	
0.965999999999999969801933730196 	0.004044382044458807307085734806 	
0.966999999999999970690112149896 	0.004044382044458807307085734806 	
0.967999999999999971578290569596 	0.004044382044458807307085734806 	
0.968999999999999972466468989296 	0.004044382044458807307085734806 	
0.969999999999999973354647408996 	0.004044382044458807307085734806 	
0.970999999999999974242825828696 	0.004044382044458807307085734806 	
0.971999999999999975131004248396 	0.004044382044458807307085734806 	
0.972999999999999976019182668097 	0.004044382044458807307085734806 	
0.973999999999999976907361087797 	0.004044382044458807307085734806 	
0.974999999999999977795539507497 	0.004044382044458807307085734806 	
0.975999999999999978683717927197 	0.004044382044458807307085734806 	
0.976999999999999979571896346897 	0.004044382044458807307085734806 	
0.977999999999999980460074766597 	0.004044382044458807307085734806 	
0.978999999999999981348253186297 	0.004044382044458807307085734806 	
0.979999999999999982236431605997 	0.004044382044458807307085734806 	
0.980999999999999983124610025698 	0.004044382044458807307085734806 	
0.981999999999999984012788445398 	0.004044382044458807307085734806 	
0.982999999999999984900966865098 	0.004044382044458807307085734806 	
0.983999999999999985789145284798 	0.004044382044458807307085734806 	
0.984999999999999986677323704498 	0.004044382044458807307085734806 	
0.985999999999999987565502124198 	0.004044382044458807307085734806 	
0.986999999999999988453680543898 	0.004044382044458807307085734806 	
0.987999999999999989341858963598 	0.004044382044458807307085734806 	
0.988999999999999990230037383299 	0.004044382044458807307085734806 	
0.989999999999999991118215802999 	0.004044382044458807307085734806 	
0.990999999999999992006394222699 	0.004044382044458807307085734806 	
0.991999999999999992894572642399 	0.004044382044458807307085734806 	
0.992999999999999993782751062099 	0.004044382044458807307085734806 	
0.993999999999999994670929481799 	0.004044382044458807307085734806 	
0.994999999999999995559107901499 	0.004044382044458807307085734806 	
0.995999999999999996447286321199 	0.004044382044458807307085734806 	
0.996999999999999997335464740900 	0.004044382044458807307085734806 	
0.997999999999999998223643160600 	0.004044382044458807307085734806 	
0.998999999999999999111821580300 	0.004044382044458807307085734806 	
1.000000000000000000000000000000 	0.004044382044458807307085734806 	


==> Potential_Coupled_Fig_Data_N_64_L_29_p_e_04.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.001000000000000000020816681712 	0.000001243065360960195413848797 	
0.002000000000000000041633363423 	0.000009495669718132020292191385 	
0.003000000000000000062450045135 	0.000030605200961859562315374450 	
0.004000000000000000083266726847 	0.000069287989041366535762980772 	
0.005000000000000000104083408559 	0.000129265310504104026338711986 	
0.006000000000000000124900090270 	0.000213385036418590356326399626 	
0.007000000000000000145716771982 	0.000323730082062244470166717525 	
0.008000000000000000166533453694 	0.000461714628851689205032288177 	
0.009000000000000001054711873394 	0.000628169092243244437702431870 	
0.010000000000000000208166817117 	0.000823414916109575420986865790 	
0.010999999999999999361621760841 	0.001047330398041762490254913409 	
0.012000000000000000249800180541 	0.001299408826648673718345827766 	
0.013000000000000001137978600241 	0.001578810206782073821338285846 	
0.014000000000000000291433543964 	0.001884407755735621487619413372 	
0.014999999999999999444888487687 	0.002214830188096459078622713079 	
0.016000000000000000333066907388 	0.002568500596309007850959194030 	
0.017000000000000001221245327088 	0.002943672508573918697449833815 	
0.018000000000000002109423746788 	0.003338463492316029370549079758 	
0.018999999999999999528155214534 	0.003750886489211726401021840260 	
0.020000000000000000416333634234 	0.004178878926488197378952271777 	
0.021000000000000001304512053935 	0.004620329550121787809402462699 	
0.021999999999999998723243521681 	0.005073102863578140761524615243 	
0.022999999999999999611421941381 	0.005535061022550507442430145488 	
0.024000000000000000499600361081 	0.006004083023421046688694602267 	
0.025000000000000001387778780781 	0.006478081025071717388708059104 	
0.026000000000000002275957200482 	0.006955013658338209808773555665 	
0.026999999999999999694688668228 	0.007432896206963792926081247003 	
0.028000000000000000582867087928 	0.007909807593201719985720465900 	
0.029000000000000001471045507628 	0.008383894175510645321858227419 	
0.029999999999999998889776975375 	0.008853370468193186640371017404 	
0.030999999999999999777955395075 	0.009316517022019287289080757830 	
0.032000000000000000666133814775 	0.009771675853783393442264504358 	
0.033000000000000001554312234475 	0.010217243968591660854827729565 	
0.034000000000000002442490654175 	0.010651665664337759548141448818 	
0.035000000000000003330669073875 	0.011073424424315784012073926590 	
0.036000000000000004218847493576 	0.011481035273379855757291956309 	
0.036999999999999998168132009368 	0.011873038481735299909392011841 	
0.037999999999999999056310429069 	0.012247995440982048856448649587 	
0.038999999999999999944488848769 	0.012604487409773131381673927365 	
0.040000000000000000832667268469 	0.012941117639501951638858479043 	
0.041000000000000001720845688169 	0.013256517158593099370289536409 	
0.042000000000000002609024107869 	0.013549354236773003545835081241 	
0.043000000000000003497202527569 	0.013818347289937103761214842734 	
0.043999999999999997446487043362 	0.014062280743402540833519864805 	
0.044999999999999998334665463062 	0.014280023165322869305171593624 	
0.045999999999999999222843882762 	0.014470546827357991942486492576 	
0.047000000000000000111022302463 	0.014632947755412007567743515324 	
0.048000000000000000999200722163 	0.014766465302667373254985605513 	
0.049000000000000001887379141863 	0.014870500308083949014825719814 	
0.050000000000000002775557561563 	0.014944630989194256434626773000 	
0.051000000000000003663735981263 	0.014988625848145989416515533321 	
0.052000000000000004551914400963 	0.015002453032118154285790012636 	
0.052999999999999998501198916756 	0.014986285770238846892787876186 	
0.053999999999999999389377336456 	0.014940503696075090739325830214 	
0.055000000000000000277555756156 	0.014865690046043662786434680356 	
0.056000000000000001165734175856 	0.014762624890051525769485429862 	
0.057000000000000002053912595557 	0.014632274693992156078259370133 	
0.058000000000000002942091015257 	0.014475778629538905289964034750 	
0.059000000000000003830269434957 	0.014294432132503063354045380606 	
0.059999999999999997779553950750 	0.014089668266500264201535053132 	
0.060999999999999998667732370450 	0.013863037475208422888428572151 	
0.061999999999999999555910790150 	0.013616186306871211342262029120 	
0.063000000000000000444089209850 	0.013350835672618835761604749734 	
0.064000000000000001332267629550 	0.013068759159893646171202163941 	
0.065000000000000002220446049250 	0.012771761868235172523999843008 	
0.066000000000000003108624468950 	0.012461660171243664485540847409 	
0.067000000000000003996802888651 	0.012140262739750983314590548900 	
0.068000000000000004884981308351 	0.011809353090639546079998467576 	
0.069000000000000005773159728051 	0.011470673856386804159712689000 	
0.070000000000000006661338147751 	0.011125912904664140429256136144 	
0.071000000000000007549516567451 	0.010776691377010818098658440078 	
0.072000000000000008437694987151 	0.010424553661965357126417686118 	
0.072999999999999995448085599037 	0.010070959271823772679388397933 	
0.073999999999999996336264018737 	0.009717276553696384266967100984 	
0.074999999999999997224442438437 	0.009364778134717543361942304614 	
0.075999999999999998112620858137 	0.009014637977776761290638063429 	
0.076999999999999999000799277837 	0.008667929907460725919010613438 	
0.077999999999999999888977697537 	0.008325627455335139759373674906 	
0.079000000000000000777156117238 	0.007988604868495636363023848503 	
0.080000000000000001665334536938 	0.007657639124678827097225664033 	
0.081000000000000002553512956638 	0.007333412800357069771806095559 	
0.082000000000000003441691376338 	0.007016517644379407364629841481 	
0.083000000000000004329869796038 	0.006707458718165151823065173176 	
0.084000000000000005218048215738 	0.006406658973562091158315823236 	
0.085000000000000006106226635438 	0.006114464150691209520793734100 	
0.086000000000000006994405055138 	0.005831147889926682759131892908 	
0.087000000000000007882583474839 	0.005556916964203330311367068362 	
0.087999999999999994892974086724 	0.005291916549769341837627933955 	
0.088999999999999995781152506424 	0.005036235465053461035633830534 	
0.089999999999999996669330926125 	0.004789911318292275343999619963 	
0.090999999999999997557509345825 	0.004552935514822574469828708743 	
0.091999999999999998445687765525 	0.004325258084391610247099180242 	
0.092999999999999999333866185225 	0.004106792297416502618423450599 	
0.094000000000000000222044604925 	0.003897419046814464688166523842 	
0.095000000000000001110223024625 	0.003696990978827741775036841432 	
0.096000000000000001998401444325 	0.003505336362209829359493085121 	
0.097000000000000002886579864025 	0.003322262690257985623398795383 	
0.098000000000000003774758283726 	0.003147560014529138944228137120 	
0.099000000000000004662936703426 	0.002981004012712038658827751192 	
0.100000000000000005551115123126 	0.002822358796118661083962564362 	
0.101000000000000006439293542826 	0.002671379464659496411060857213 	
0.102000000000000007327471962526 	0.002527814419051272604166413771 	
0.103000000000000008215650382226 	0.002391407441427115254661828203 	
0.104000000000000009103828801926 	0.002261899556543739420177985266 	
0.104999999999999996114219413812 	0.002139030686459628821660672315 	
0.105999999999999997002397833512 	0.002022541111943762515146261194 	
0.106999999999999997890576253212 	0.001912172754017369552537175537 	
0.107999999999999998778754672912 	0.001807670288967843513772137953 	
0.108999999999999999666933092612 	0.001708782109946429400570977464 	
0.110000000000000000555111512313 	0.001615261147902627425487764867 	
0.111000000000000001443289932013 	0.001526865564146280551671708281 	
0.112000000000000002331468351713 	0.001443359326288036481589216464 	
0.113000000000000003219646771413 	0.001364512678716348764718091502 	
0.114000000000000004107825191113 	0.001290102518136628656497677525 	
0.115000000000000004996003610813 	0.001219912684047030904110897609 	
0.116000000000000005884182030513 	0.001153734173363011455970550401 	
0.117000000000000006772360450213 	0.001091365287746844103811127979 	
0.118000000000000007660538869914 	0.001032611721548701982920093201 	
0.119000000000000008548717289614 	0.000977286597636666670707583648 	
0.119999999999999995559107901499 	0.000925210457785888285009434640 	
0.120999999999999996447286321199 	0.000876211213715557407644141108 	
0.121999999999999997335464740900 	0.000830124064311241888214354390 	
0.122999999999999998223643160600 	0.000786791384048659420136218046 	
0.123999999999999999111821580300 	0.000746062587146580080688096359 	
0.125000000000000000000000000000 	0.000707793971520619125126216886 	
0.126000000000000000888178419700 	0.000671848546183382439034303957 	
0.127000000000000001776356839400 	0.000638095845346443868439934022 	
0.128000000000000002664535259100 	0.000606411732114838647467180976 	
0.129000000000000003552713678801 	0.000576678194333414551042693574 	
0.130000000000000004440892098501 	0.000548783134840274966492756903 	
0.131000000000000005329070518201 	0.000522620158104156184997179935 	
0.132000000000000006217248937901 	0.000498088354970165070323417922 	
0.133000000000000007105427357601 	0.000475092087009951202780655422 	
0.134000000000000007993605777301 	0.000453540771765834072049017323 	
0.135000000000000008881784197001 	0.000433348669991506785237334043 	
0.136000000000000009769962616701 	0.000414434675826108600560360173 	
0.137000000000000010658141036402 	0.000396722110687152546004696774 	
0.138000000000000011546319456102 	0.000380138521537034396180487761 	
0.139000000000000012434497875802 	0.000364615484055877403513079571 	
0.140000000000000013322676295502 	0.000350088411151746464744505261 	
0.141000000000000014210854715202 	0.000336496367143754998574323167 	
0.142000000000000015099033134902 	0.000323781887874036861107995833 	
0.143000000000000015987211554602 	0.000311890806930639058469623137 	
0.144000000000000016875389974302 	0.000300772088104667156827076724 	
0.144999999999999990007992778374 	0.000290377664146277553181008102 	
0.145999999999999990896171198074 	0.000280662281841308203222951079 	
0.146999999999999991784349617774 	0.000271583353388324399979580903 	
0.147999999999999992672528037474 	0.000263100814021626633332218148 	
0.148999999999999993560706457174 	0.000255176985798265254512529054 	
0.149999999999999994448884876874 	0.000247776447440457847637418354 	
0.150999999999999995337063296574 	0.000240865910108172681658444958 	
0.151999999999999996225241716274 	0.000234414098956994138012177586 	
0.152999999999999997113420135975 	0.000228391640325332351268983189 	
0.153999999999999998001598555675 	0.000222770954384599734199312593 	
0.154999999999999998889776975375 	0.000217526153077511608113780994 	
0.155999999999999999777955395075 	0.000212632943164536847291401500 	
0.157000000000000000666133814775 	0.000208068534195516435802986166 	
0.158000000000000001554312234475 	0.000203811551220307168863499214 	
0.159000000000000002442490654175 	0.000199841952052283444718483452 	
0.160000000000000003330669073875 	0.000196140948899903994062654533 	
0.161000000000000004218847493576 	0.000192690934181154877036235007 	
0.162000000000000005107025913276 	0.000189475410340807920439587519 	
0.163000000000000005995204332976 	0.000186478923490728670797622613 	
0.164000000000000006883382752676 	0.000183687000700642755202096623 	
0.165000000000000007771561172376 	0.000181086090767168528259389859 	
0.166000000000000008659739592076 	0.000178663508297118717171869662 	
0.167000000000000009547918011776 	0.000176407380943668923301004270 	
0.168000000000000010436096431476 	0.000174306599640485643254450565 	
0.169000000000000011324274851177 	0.000172350771682743680868199476 	
0.170000000000000012212453270877 	0.000170530176512102144004145998 	
0.171000000000000013100631690577 	0.000168835724064453351900283451 	
0.172000000000000013988810110277 	0.000167258915548529341066341658 	
0.173000000000000014876988529977 	0.000165791806525501100866293314 	
0.174000000000000015765166949677 	0.000164426972168365409521229026 	
0.175000000000000016653345369377 	0.000163157474582505818139210874 	
0.175999999999999989785948173449 	0.000161976832075892002160699690 	
0.176999999999999990674126593149 	0.000160878990270958699415615456 	
0.177999999999999991562305012849 	0.000159858294957931912350090897 	
0.178999999999999992450483432549 	0.000158909466589685771653606139 	
0.179999999999999993338661852249 	0.000158027576328340774169944893 	
0.180999999999999994226840271949 	0.000157208023553703085672950124 	
0.181999999999999995115018691649 	0.000156446514751086562799997637 	
0.182999999999999996003197111349 	0.000155739043698865931020236530 	
0.183999999999999996891375531050 	0.000155081872880713511619887868 	
0.184999999999999997779553950750 	0.000154471516050604801284507062 	
0.185999999999999998667732370450 	0.000153904721884493000949589714 	
0.186999999999999999555910790150 	0.000153378458652760757408017867 	
0.188000000000000000444089209850 	0.000152889899854981997640024360 	
0.189000000000000001332267629550 	0.000152436410758179791136157633 	
0.190000000000000002220446049250 	0.000152015535785400557333701954 	
0.191000000000000003108624468950 	0.000151624986703371295027054089 	
0.192000000000000003996802888651 	0.000151262631560868804347919081 	
0.193000000000000004884981308351 	0.000150926484332299104540453527 	
0.194000000000000005773159728051 	0.000150614695223635908227777236 	
0.195000000000000006661338147751 	0.000150325541600545425913182385 	
0.196000000000000007549516567451 	0.000150057419499284583341847110 	
0.197000000000000008437694987151 	0.000149808835686472685555514772 	
0.198000000000000009325873406851 	0.000149578400231876323944746332 	
0.199000000000000010214051826551 	0.000149364819563086587139721928 	
0.200000000000000011102230246252 	0.000149166889972730115632160164 	
0.201000000000000011990408665952 	0.000148983491548550228689151709 	
0.202000000000000012878587085652 	0.000148813582501097080301732944 	
0.203000000000000013766765505352 	0.000148656193863144769906625697 	
0.204000000000000014654943925052 	0.000148510424537770524544555428 	
0.205000000000000015543122344752 	0.000148375436672947003113876008 	
0.206000000000000016431300764452 	0.000148250451341723488152268828 	
0.207000000000000017319479184152 	0.000148134744508591348344239691 	
0.208000000000000018207657603853 	0.000148027643264252856125651192 	
0.208999999999999991340260407924 	0.000147928522310231819192338776 	
0.209999999999999992228438827624 	0.000147836800678910473827443184 	
0.210999999999999993116617247324 	0.000147751938672679300479373410 	
0.211999999999999994004795667024 	0.000147673435008290748760018118 	
0.212999999999999994892974086724 	0.000147600824153319709619580635 	
0.213999999999999995781152506424 	0.000147533673841970108808752116 	
0.214999999999999996669330926125 	0.000147471582759007430185604903 	
0.215999999999999997557509345825 	0.000147414178379639410065848892 	
0.216999999999999998445687765525 	0.000147361114957021699378714175 	
0.217999999999999999333866185225 	0.000147312071645748499104655593 	
0.219000000000000000222044604925 	0.000147266750753556607822503111 	
0.220000000000000001110223024625 	0.000147224876112520691728846600 	
0.221000000000000001998401444325 	0.000147186191561520657300476955 	
0.222000000000000002886579864025 	0.000147150459533042232695976281 	
0.223000000000000003774758283726 	0.000147117459736893080313180349 	
0.224000000000000004662936703426 	0.000147086987934828827828681597 	
0.225000000000000005551115123126 	0.000147058854799726052009489763 	
0.226000000000000006439293542826 	0.000147032884853626200083454023 	
0.227000000000000007327471962526 	0.000147008915479328317044149799 	
0.228000000000000008215650382226 	0.000146986796001096625685633512 	
0.229000000000000009103828801926 	0.000146966386829074091568969607 	
0.230000000000000009992007221626 	0.000146947558663138022616578837 	
0.231000000000000010880185641327 	0.000146930191753057853842889813 	
0.232000000000000011768364061027 	0.000146914175210063197019039194 	
0.233000000000000012656542480727 	0.000146899406366859247574652159 	
0.234000000000000013544720900427 	0.000146885790182828268601866739 	
0.235000000000000014432899320127 	0.000146873238690854029941945669 	
0.236000000000000015321077739827 	0.000146861670483666717501591847 	
0.237000000000000016209256159527 	0.000146851010236162538014070833 	
0.238000000000000017097434579227 	0.000146841188261939009640499876 	
0.239000000000000017985612998928 	0.000146832140101100377949094877 	
0.239999999999999991118215802999 	0.000146823806137570678220782838 	
0.240999999999999992006394222699 	0.000146816131243759917524016601 	
0.241999999999999992894572642399 	0.000146809064450692527969977164 	
0.242999999999999993782751062099 	0.000146802558641429686803192567 	
0.243999999999999994670929481799 	0.000146796570267098552831086522 	
0.244999999999999995559107901499 	0.000146791059082756331077845857 	
0.245999999999999996447286321199 	0.000146785987902901815527201279 	
0.246999999999999997335464740900 	0.000146781322374070488656627731 	
0.247999999999999998223643160600 	0.000146777030764370930437934248 	
0.248999999999999999111821580300 	0.000146773083767932910337350449 	
0.250000000000000000000000000000 	0.000146769454323986137112001416 	
0.251000000000000000888178419700 	0.000146766117448730859518235548 	
0.252000000000000001776356839400 	0.000146763050079535412040243614 	
0.253000000000000002664535259100 	0.000146760230930787632930289988 	
0.254000000000000003552713678801 	0.000146757640360144214763948867 	
0.255000000000000004440892098501 	0.000146755260244706142724879783 	
0.256000000000000005329070518201 	0.000146753073865642236217610161 	
0.257000000000000006217248937901 	0.000146751065802901842216598993 	
0.258000000000000007105427357601 	0.000146749221835617421616504430 	
0.259000000000000007993605777301 	0.000146747528851881581246630049 	
0.260000000000000008881784197001 	0.000146745974763676234609022231 	
0.261000000000000009769962616701 	0.000146744548428993926147967386 	
0.262000000000000010658141036402 	0.000146743239579433942809671976 	
0.263000000000000011546319456102 	0.000146742038753384235194587859 	
0.264000000000000012434497875802 	0.000146740937234157708957127397 	
0.265000000000000013322676295502 	0.000146739926992229402502587732 	
0.266000000000000014210854715202 	0.000146739000633076821511480148 	
0.267000000000000015099033134902 	0.000146738151347400314072899619 	
0.268000000000000015987211554602 	0.000146737372866287407724428249 	
0.269000000000000016875389974302 	0.000146736659419229031886544590 	
0.270000000000000017763568394003 	0.000146736005695161098039136505 	
0.271000000000000018651746813703 	0.000146735406807346757673826687 	
0.272000000000000019539925233403 	0.000146734858259289085991028401 	
0.273000000000000020428103653103 	0.000146734355915455888519360883 	
0.274000000000000021316282072803 	0.000146733895971806749258803393 	
0.275000000000000022204460492503 	0.000146733474930691581983310812 	
0.276000000000000023092638912203 	0.000146733089576370212547828942 	
0.277000000000000023980817331903 	0.000146732736952825265630551144 	
0.278000000000000024868995751604 	0.000146732414343410388912758435 	
0.279000000000000025757174171304 	0.000146732119251705844797939449 	
0.280000000000000026645352591004 	0.000146731849384070661690415704 	
0.281000000000000027533531010704 	0.000146731602634120328332301142 	
0.282000000000000028421709430404 	0.000146731377066864482339170195 	
0.283000000000000029309887850104 	0.000146731170905717300811943460 	
0.284000000000000030198066269804 	0.000146730982519837488409208959 	
0.285000000000000031086244689504 	0.000146730810412058071401375514 	
0.286000000000000031974423109205 	0.000146730653208502342943475583 	
0.287000000000000032862601528905 	0.000146730509648515528020595866 	
0.288000000000000033750779948605 	0.000146730378575706671417933080 	
0.288999999999999979127807137047 	0.000146730258929406859325084156 	
0.289999999999999980015985556747 	0.000146730149736817860883775211 	
0.290999999999999980904163976447 	0.000146730050106208542715080512 	
0.291999999999999981792342396147 	0.000146729959219965566674659385 	
0.292999999999999982680520815848 	0.000146729876328941660768023780 	
0.293999999999999983568699235548 	0.000146729800746515925968793681 	
0.294999999999999984456877655248 	0.000146729731843649874312163206 	
0.295999999999999985345056074948 	0.000146729669044307758918321838 	
0.296999999999999986233234494648 	0.000146729611820797106735980719 	
0.297999999999999987121412914348 	0.000146729559690056410303782286 	
0.298999999999999988009591334048 	0.000146729512209845674997055198 	
0.299999999999999988897769753748 	0.000146729468975488608339929897 	
0.300999999999999989785948173449 	0.000146729429616580114847934624 	
0.301999999999999990674126593149 	0.000146729393794241963489000113 	
0.302999999999999991562305012849 	0.000146729361198600499749389314 	
0.303999999999999992450483432549 	0.000146729331546278235487434927 	
0.304999999999999993338661852249 	0.000146729304578110952839153924 	
0.305999999999999994226840271949 	0.000146729280057090322175739061 	
0.306999999999999995115018691649 	0.000146729257767028165027056730 	
0.307999999999999996003197111349 	0.000146729237509992532784153241 	
0.308999999999999996891375531050 	0.000146729219105232178144149202 	
0.309999999999999997779553950750 	0.000146729202387802654117265888 	
0.310999999999999998667732370450 	0.000146729187206935673959407040 	
0.311999999999999999555910790150 	0.000146729173425137054964650929 	
0.313000000000000000444089209850 	0.000146729160916819756366180627 	
0.314000000000000001332267629550 	0.000146729149567453864833055377 	
0.315000000000000002220446049250 	0.000146729139272407799188258082 	
0.316000000000000003108624468950 	0.000146729129936472996176277661 	
0.317000000000000003996802888651 	0.000146729121472632256795165517 	
0.318000000000000004884981308351 	0.000146729113801605248745829613 	
0.319000000000000005773159728051 	0.000146729106851189311511163282 	
0.320000000000000006661338147751 	0.000146729100555541280836990836 	
0.321000000000000007549516567451 	0.000146729094854622377219754981 	
0.322000000000000008437694987151 	0.000146729089693986569642447648 	
0.323000000000000009325873406851 	0.000146729085023718924807312192 	
0.324000000000000010214051826551 	0.000146729080798647243399912554 	
0.325000000000000011102230246252 	0.000146729076977505923373712449 	
0.326000000000000011990408665952 	0.000146729073522745140367717909 	
0.327000000000000012878587085652 	0.000146729070400402478169255005 	
0.328000000000000013766765505352 	0.000146729067579322303149780282 	
0.329000000000000014654943925052 	0.000146729065031304950483814764 	
0.330000000000000015543122344752 	0.000146729062730752840559844685 	
0.331000000000000016431300764452 	0.000146729060654333942625981990 	
0.332000000000000017319479184152 	0.000146729058780964427555204566 	
0.333000000000000018207657603853 	0.000146729057091281311908659291 	
0.334000000000000019095836023553 	0.000146729055567913074797914419 	
0.335000000000000019984014443253 	0.000146729054195032099228157563 	
0.336000000000000020872192862953 	0.000146729052958195077538405826 	
0.337000000000000021760371282653 	0.000146729051844401991999689017 	
0.338000000000000022648549702353 	0.000146729050841776925695469913 	
0.339000000000000023536728122053 	0.000146729049939606226438115755 	
0.340000000000000024424906541753 	0.000146729049128220545572531819 	
0.341000000000000025313084961454 	0.000146729048398779732265140296 	
0.342000000000000026201263381154 	0.000146729047743265894609976385 	
0.343000000000000027089441800854 	0.000146729047154438296818312892 	
0.344000000000000027977620220554 	0.000146729046625788256408284838 	
0.345000000000000028865798640254 	0.000146729046151334446834724190 	
0.346000000000000029753977059954 	0.000146729045725921269927027879 	
0.347000000000000030642155479654 	0.000146729045344361902492025251 	
0.348000000000000031530333899354 	0.000146729045002631786065450115 	
0.349000000000000032418512319055 	0.000146729044696536359282390549 	
0.350000000000000033306690738755 	0.000146729044422574950168325358 	
0.351000000000000034194869158455 	0.000146729044177416889649379073 	
0.351999999999999979571896346897 	0.000146729043958244986800565357 	
0.352999999999999980460074766597 	0.000146729043762554300922573702 	
0.353999999999999981348253186297 	0.000146729043587628255052024429 	
0.354999999999999982236431605997 	0.000146729043431617633963526259 	
0.355999999999999983124610025698 	0.000146729043292440769485907026 	
0.356999999999999984012788445398 	0.000146729043168383754824901644 	
0.357999999999999984900966865098 	0.000146729043058065750093632573 	
0.358999999999999985789145284798 	0.000146729042959658356748420260 	
0.359999999999999986677323704498 	0.000146729042872259518581756765 	
0.360999999999999987565502124198 	0.000146729042794748604228161071 	
0.361999999999999988453680543898 	0.000146729042725737834906851731 	
0.362999999999999989341858963598 	0.000146729042664571485143909513 	
0.363999999999999990230037383299 	0.000146729042610385662648297966 	
0.364999999999999991118215802999 	0.000146729042562424027984491204 	
0.365999999999999992006394222699 	0.000146729042519954527845627013 	
0.366999999999999992894572642399 	0.000146729042482418581272440861 	
0.367999999999999993782751062099 	0.000146729042449375568502034639 	
0.368999999999999994670929481799 	0.000146729042420155886272681300 	
0.369999999999999995559107901499 	0.000146729042394554837214215581 	
0.370999999999999996447286321199 	0.000146729042371906287511862388 	
0.371999999999999997335464740900 	0.000146729042352116562097918973 	
0.372999999999999998223643160600 	0.000146729042334720755080823551 	
0.373999999999999999111821580300 	0.000146729042319496821855651092 	
0.375000000000000000000000000000 	0.000146729042306240065052236332 	
0.376000000000000000888178419700 	0.000146729042294620887210143678 	
0.377000000000000001776356839400 	0.000146729042284458877087871542 	
0.378000000000000002664535259100 	0.000146729042275733218003708203 	
0.379000000000000003552713678801 	0.000146729042268128190285025880 	
0.380000000000000004440892098501 	0.000146729042261570935545833549 	
0.381000000000000005329070518201 	0.000146729042255912267567197205 	
0.382000000000000006217248937901 	0.000146729042250982183448471119 	
0.383000000000000007105427357601 	0.000146729042246860480469550225 	
0.384000000000000007993605777301 	0.000146729042243283480662086049 	
0.385000000000000008881784197001 	0.000146729042240240775685222729 	
0.386000000000000009769962616701 	0.000146729042237735834985912220 	
0.387000000000000010658141036402 	0.000146729042235570900087893165 	
0.388000000000000011546319456102 	0.000146729042233829237718012450 	
0.389000000000000012434497875802 	0.000146729042232323497740864582 	
0.390000000000000013322676295502 	0.000146729042231119599648536678 	
0.391000000000000014210854715202 	0.000146729042230064887775142779 	
0.392000000000000015099033134902 	0.000146729042229336303915232520 	
0.393000000000000015987211554602 	0.000146729042228704864569976962 	
0.394000000000000016875389974302 	0.000146729042228208733655847595 	
0.395000000000000017763568394003 	0.000146729042227861788960652234 	
0.396000000000000018651746813703 	0.000146729042227639744355727203 	
0.397000000000000019539925233403 	0.000146729042227469741455081476 	
0.398000000000000020428103653103 	0.000146729042227362188599570914 	
0.399000000000000021316282072803 	0.000146729042227400352516042403 	
0.400000000000000022204460492503 	0.000146729042227369127493474821 	
0.401000000000000023092638912203 	0.000146729042227462802561177568 	
0.402000000000000023980817331903 	0.000146729042227625866567919388 	
0.403000000000000024868995751604 	0.000146729042227677908272198692 	
0.404000000000000025757174171304 	0.000146729042227792400021613162 	
0.405000000000000026645352591004 	0.000146729042227965872369210842 	
0.406000000000000027533531010704 	0.000146729042228149753057664384 	
0.407000000000000028421709430404 	0.000146729042228288530935742529 	
0.408000000000000029309887850104 	0.000146729042228548739457139050 	
0.409000000000000030198066269804 	0.000146729042228684047888265241 	
0.410000000000000031086244689504 	0.000146729042228867928576718782 	
0.411000000000000031974423109205 	0.000146729042229034462030412556 	
0.412000000000000032862601528905 	0.000146729042229343242809136427 	
0.413000000000000033750779948605 	0.000146729042229502837368926293 	
0.414000000000000034638958368305 	0.000146729042229652023587860299 	
0.415000000000000035527136788005 	0.000146729042229825495935457980 	
0.416000000000000036415315207705 	0.000146729042229915701556208774 	
0.416999999999999981792342396147 	0.000146729042230123868373325990 	
0.417999999999999982680520815848 	0.000146729042230255707357500228 	
0.418999999999999983568699235548 	0.000146729042230345912978251022 	
0.419999999999999984456877655248 	0.000146729042230495099197185027 	
0.420999999999999985345056074948 	0.000146729042230640815969167079 	
0.421999999999999986233234494648 	0.000146729042230731021589917873 	
0.422999999999999987121412914348 	0.000146729042230880207808851878 	
0.423999999999999988009591334048 	0.000146729042230977352323506580 	
0.424999999999999988897769753748 	0.000146729042231081435732065188 	
0.425999999999999989785948173449 	0.000146729042231143885777200353 	
0.426999999999999990674126593149 	0.000146729042231254908079662869 	
0.427999999999999991562305012849 	0.000146729042231352052594317570 	
0.428999999999999992450483432549 	0.000146729042231397155404692967 	
0.429999999999999993338661852249 	0.000146729042231494299919347668 	
0.430999999999999994226840271949 	0.000146729042231515116601059390 	
0.431999999999999995115018691649 	0.000146729042231581036093146508 	
0.432999999999999996003197111349 	0.000146729042231667772266945349 	
0.433999999999999996891375531050 	0.000146729042231733691759032467 	
0.434999999999999997779553950750 	0.000146729042231737161205984421 	
0.435999999999999998667732370450 	0.000146729042231754508440744189 	
0.436999999999999999555910790150 	0.000146729042231820427932831308 	
0.438000000000000000444089209850 	0.000146729042231900225212726241 	
0.439000000000000001332267629550 	0.000146729042231889816871870380 	
0.440000000000000002220446049250 	0.000146729042231917572447486009 	
0.441000000000000003108624468950 	0.000146729042231976553045669220 	
0.442000000000000003996802888651 	0.000146729042231993900280428988 	
0.443000000000000004884981308351 	0.000146729042231993900280428988 	
0.444000000000000005773159728051 	0.000146729042231983491939573128 	
0.445000000000000006661338147751 	0.000146729042232039003090804385 	
0.446000000000000007549516567451 	0.000146729042232084105901179782 	
0.447000000000000008437694987151 	0.000146729042232059819772516107 	
0.448000000000000009325873406851 	0.000146729042232156964287170808 	
0.449000000000000010214051826551 	0.000146729042232129208711555179 	
0.450000000000000011102230246252 	0.000146729042232150025393266901 	
0.451000000000000011990408665952 	0.000146729042232184719862786437 	
0.452000000000000012878587085652 	0.000146729042232212475438402066 	
0.453000000000000013766765505352 	0.000146729042232150025393266901 	
0.454000000000000014654943925052 	0.000146729042232184719862786437 	
0.455000000000000015543122344752 	0.000146729042232191658756690344 	
0.456000000000000016431300764452 	0.000146729042232219414332305973 	
0.457000000000000017319479184152 	0.000146729042232229822673161834 	
0.458000000000000018207657603853 	0.000146729042232236761567065741 	
0.459000000000000019095836023553 	0.000146729042232254108801825510 	
0.460000000000000019984014443253 	0.000146729042232254108801825510 	
0.461000000000000020872192862953 	0.000146729042232219414332305973 	
0.462000000000000021760371282653 	0.000146729042232212475438402066 	
0.463000000000000022648549702353 	0.000146729042232212475438402066 	
0.464000000000000023536728122053 	0.000146729042232219414332305973 	
0.465000000000000024424906541753 	0.000146729042232219414332305973 	
0.466000000000000025313084961454 	0.000146729042232240231014017695 	
0.467000000000000026201263381154 	0.000146729042232240231014017695 	
0.468000000000000027089441800854 	0.000146729042232240231014017695 	
0.469000000000000027977620220554 	0.000146729042232247169907921602 	
0.470000000000000028865798640254 	0.000146729042232247169907921602 	
0.471000000000000029753977059954 	0.000146729042232247169907921602 	
0.472000000000000030642155479654 	0.000146729042232247169907921602 	
0.473000000000000031530333899354 	0.000146729042232247169907921602 	
0.474000000000000032418512319055 	0.000146729042232281864377441138 	
0.475000000000000033306690738755 	0.000146729042232281864377441138 	
0.476000000000000034194869158455 	0.000146729042232281864377441138 	
0.477000000000000035083047578155 	0.000146729042232281864377441138 	
0.478000000000000035971225997855 	0.000146729042232281864377441138 	
0.479000000000000036859404417555 	0.000146729042232281864377441138 	
0.479999999999999982236431605997 	0.000146729042232281864377441138 	
0.480999999999999983124610025698 	0.000146729042232281864377441138 	
0.481999999999999984012788445398 	0.000146729042232281864377441138 	
0.482999999999999984900966865098 	0.000146729042232274925483537231 	
0.483999999999999985789145284798 	0.000146729042232274925483537231 	
0.484999999999999986677323704498 	0.000146729042232274925483537231 	
0.485999999999999987565502124198 	0.000146729042232274925483537231 	
0.486999999999999988453680543898 	0.000146729042232274925483537231 	
0.487999999999999989341858963598 	0.000146729042232274925483537231 	
0.488999999999999990230037383299 	0.000146729042232274925483537231 	
0.489999999999999991118215802999 	0.000146729042232274925483537231 	
0.490999999999999992006394222699 	0.000146729042232274925483537231 	
0.491999999999999992894572642399 	0.000146729042232274925483537231 	
0.492999999999999993782751062099 	0.000146729042232274925483537231 	
0.493999999999999994670929481799 	0.000146729042232274925483537231 	
0.494999999999999995559107901499 	0.000146729042232274925483537231 	
0.495999999999999996447286321199 	0.000146729042232274925483537231 	
0.496999999999999997335464740900 	0.000146729042232274925483537231 	
0.497999999999999998223643160600 	0.000146729042232274925483537231 	
0.498999999999999999111821580300 	0.000146729042232274925483537231 	
0.500000000000000000000000000000 	0.000146729042232274925483537231 	
0.501000000000000000888178419700 	0.000146729042232274925483537231 	
0.502000000000000001776356839400 	0.000146729042232274925483537231 	
0.503000000000000002664535259100 	0.000146729042232274925483537231 	
0.504000000000000003552713678801 	0.000146729042232274925483537231 	
0.505000000000000004440892098501 	0.000146729042232274925483537231 	
0.506000000000000005329070518201 	0.000146729042232274925483537231 	
0.507000000000000006217248937901 	0.000146729042232274925483537231 	
0.508000000000000007105427357601 	0.000146729042232274925483537231 	
0.509000000000000007993605777301 	0.000146729042232274925483537231 	
0.510000000000000008881784197001 	0.000146729042232274925483537231 	
0.511000000000000009769962616701 	0.000146729042232274925483537231 	
0.512000000000000010658141036402 	0.000146729042232274925483537231 	
0.513000000000000011546319456102 	0.000146729042232274925483537231 	
0.514000000000000012434497875802 	0.000146729042232274925483537231 	
0.515000000000000013322676295502 	0.000146729042232274925483537231 	
0.516000000000000014210854715202 	0.000146729042232274925483537231 	
0.517000000000000015099033134902 	0.000146729042232274925483537231 	
0.518000000000000015987211554602 	0.000146729042232274925483537231 	
0.519000000000000016875389974302 	0.000146729042232274925483537231 	
0.520000000000000017763568394003 	0.000146729042232274925483537231 	
0.520999999999999907629444351187 	0.000146729042232274925483537231 	
0.522000000000000019539925233403 	0.000146729042232274925483537231 	
0.522999999999999909405801190587 	0.000146729042232274925483537231 	
0.524000000000000021316282072803 	0.000146729042232274925483537231 	
0.524999999999999911182158029987 	0.000146729042232274925483537231 	
0.526000000000000023092638912203 	0.000146729042232274925483537231 	
0.526999999999999912958514869388 	0.000146729042232274925483537231 	
0.528000000000000024868995751604 	0.000146729042232274925483537231 	
0.528999999999999914734871708788 	0.000146729042232274925483537231 	
0.530000000000000026645352591004 	0.000146729042232274925483537231 	
0.530999999999999916511228548188 	0.000146729042232274925483537231 	
0.532000000000000028421709430404 	0.000146729042232274925483537231 	
0.532999999999999918287585387588 	0.000146729042232274925483537231 	
0.534000000000000030198066269804 	0.000146729042232274925483537231 	
0.534999999999999920063942226989 	0.000146729042232274925483537231 	
0.536000000000000031974423109205 	0.000146729042232274925483537231 	
0.536999999999999921840299066389 	0.000146729042232274925483537231 	
0.538000000000000033750779948605 	0.000146729042232274925483537231 	
0.538999999999999923616655905789 	0.000146729042232274925483537231 	
0.540000000000000035527136788005 	0.000146729042232274925483537231 	
0.540999999999999925393012745189 	0.000146729042232274925483537231 	
0.542000000000000037303493627405 	0.000146729042232274925483537231 	
0.542999999999999927169369584590 	0.000146729042232274925483537231 	
0.544000000000000039079850466806 	0.000146729042232274925483537231 	
0.544999999999999928945726423990 	0.000146729042232274925483537231 	
0.546000000000000040856207306206 	0.000146729042232274925483537231 	
0.546999999999999930722083263390 	0.000146729042232274925483537231 	
0.548000000000000042632564145606 	0.000146729042232274925483537231 	
0.548999999999999932498440102790 	0.000146729042232274925483537231 	
0.550000000000000044408920985006 	0.000146729042232274925483537231 	
0.550999999999999934274796942191 	0.000146729042232274925483537231 	
0.552000000000000046185277824407 	0.000146729042232274925483537231 	
0.552999999999999936051153781591 	0.000146729042232274925483537231 	
0.554000000000000047961634663807 	0.000146729042232274925483537231 	
0.554999999999999937827510620991 	0.000146729042232274925483537231 	
0.556000000000000049737991503207 	0.000146729042232274925483537231 	
0.556999999999999939603867460391 	0.000146729042232274925483537231 	
0.558000000000000051514348342607 	0.000146729042232274925483537231 	
0.558999999999999941380224299792 	0.000146729042232274925483537231 	
0.560000000000000053290705182008 	0.000146729042232274925483537231 	
0.560999999999999943156581139192 	0.000146729042232274925483537231 	
0.562000000000000055067062021408 	0.000146729042232274925483537231 	
0.562999999999999944932937978592 	0.000146729042232274925483537231 	
0.564000000000000056843418860808 	0.000146729042232274925483537231 	
0.564999999999999946709294817992 	0.000146729042232274925483537231 	
0.566000000000000058619775700208 	0.000146729042232274925483537231 	
0.566999999999999948485651657393 	0.000146729042232274925483537231 	
0.568000000000000060396132539609 	0.000146729042232274925483537231 	
0.568999999999999950262008496793 	0.000146729042232274925483537231 	
0.570000000000000062172489379009 	0.000146729042232274925483537231 	
0.570999999999999952038365336193 	0.000146729042232274925483537231 	
0.572000000000000063948846218409 	0.000146729042232274925483537231 	
0.572999999999999953814722175593 	0.000146729042232274925483537231 	
0.574000000000000065725203057809 	0.000146729042232274925483537231 	
0.574999999999999955591079014994 	0.000146729042232274925483537231 	
0.576000000000000067501559897210 	0.000146729042232274925483537231 	
0.576999999999999957367435854394 	0.000146729042232274925483537231 	
0.578000000000000069277916736610 	0.000146729042232274925483537231 	
0.578999999999999959143792693794 	0.000146729042232274925483537231 	
0.580000000000000071054273576010 	0.000146729042232274925483537231 	
0.580999999999999960920149533194 	0.000146729042232274925483537231 	
0.582000000000000072830630415410 	0.000146729042232274925483537231 	
0.582999999999999962696506372595 	0.000146729042232274925483537231 	
0.583999999999999963584684792295 	0.000146729042232274925483537231 	
0.584999999999999964472863211995 	0.000146729042232274925483537231 	
0.585999999999999965361041631695 	0.000146729042232274925483537231 	
0.586999999999999966249220051395 	0.000146729042232274925483537231 	
0.587999999999999967137398471095 	0.000146729042232274925483537231 	
0.588999999999999968025576890795 	0.000146729042232274925483537231 	
0.589999999999999968913755310496 	0.000146729042232274925483537231 	
0.590999999999999969801933730196 	0.000146729042232274925483537231 	
0.591999999999999970690112149896 	0.000146729042232274925483537231 	
0.592999999999999971578290569596 	0.000146729042232274925483537231 	
0.593999999999999972466468989296 	0.000146729042232274925483537231 	
0.594999999999999973354647408996 	0.000146729042232274925483537231 	
0.595999999999999974242825828696 	0.000146729042232274925483537231 	
0.596999999999999975131004248396 	0.000146729042232274925483537231 	
0.597999999999999976019182668097 	0.000146729042232274925483537231 	
0.598999999999999976907361087797 	0.000146729042232274925483537231 	
0.599999999999999977795539507497 	0.000146729042232274925483537231 	
0.600999999999999978683717927197 	0.000146729042232274925483537231 	
0.601999999999999979571896346897 	0.000146729042232274925483537231 	
0.602999999999999980460074766597 	0.000146729042232274925483537231 	
0.603999999999999981348253186297 	0.000146729042232274925483537231 	
0.604999999999999982236431605997 	0.000146729042232274925483537231 	
0.605999999999999983124610025698 	0.000146729042232274925483537231 	
0.606999999999999984012788445398 	0.000146729042232274925483537231 	
0.607999999999999984900966865098 	0.000146729042232274925483537231 	
0.608999999999999985789145284798 	0.000146729042232274925483537231 	
0.609999999999999986677323704498 	0.000146729042232274925483537231 	
0.610999999999999987565502124198 	0.000146729042232274925483537231 	
0.611999999999999988453680543898 	0.000146729042232274925483537231 	
0.612999999999999989341858963598 	0.000146729042232274925483537231 	
0.613999999999999990230037383299 	0.000146729042232274925483537231 	
0.614999999999999991118215802999 	0.000146729042232274925483537231 	
0.615999999999999992006394222699 	0.000146729042232274925483537231 	
0.616999999999999992894572642399 	0.000146729042232274925483537231 	
0.617999999999999993782751062099 	0.000146729042232274925483537231 	
0.618999999999999994670929481799 	0.000146729042232274925483537231 	
0.619999999999999995559107901499 	0.000146729042232274925483537231 	
0.620999999999999996447286321199 	0.000146729042232274925483537231 	
0.621999999999999997335464740900 	0.000146729042232274925483537231 	
0.622999999999999998223643160600 	0.000146729042232274925483537231 	
0.623999999999999999111821580300 	0.000146729042232274925483537231 	
0.625000000000000000000000000000 	0.000146729042232274925483537231 	
0.626000000000000000888178419700 	0.000146729042232274925483537231 	
0.627000000000000001776356839400 	0.000146729042232274925483537231 	
0.628000000000000002664535259100 	0.000146729042232274925483537231 	
0.629000000000000003552713678801 	0.000146729042232274925483537231 	
0.630000000000000004440892098501 	0.000146729042232274925483537231 	
0.631000000000000005329070518201 	0.000146729042232274925483537231 	
0.632000000000000006217248937901 	0.000146729042232274925483537231 	
0.633000000000000007105427357601 	0.000146729042232274925483537231 	
0.634000000000000007993605777301 	0.000146729042232274925483537231 	
0.635000000000000008881784197001 	0.000146729042232274925483537231 	
0.636000000000000009769962616701 	0.000146729042232274925483537231 	
0.637000000000000010658141036402 	0.000146729042232274925483537231 	
0.638000000000000011546319456102 	0.000146729042232274925483537231 	
0.639000000000000012434497875802 	0.000146729042232274925483537231 	
0.640000000000000013322676295502 	0.000146729042232274925483537231 	
0.641000000000000014210854715202 	0.000146729042232274925483537231 	
0.642000000000000015099033134902 	0.000146729042232274925483537231 	
0.643000000000000015987211554602 	0.000146729042232274925483537231 	
0.644000000000000016875389974302 	0.000146729042232274925483537231 	
0.645000000000000017763568394003 	0.000146729042232274925483537231 	
0.646000000000000018651746813703 	0.000146729042232274925483537231 	
0.647000000000000019539925233403 	0.000146729042232274925483537231 	
0.648000000000000020428103653103 	0.000146729042232274925483537231 	
0.649000000000000021316282072803 	0.000146729042232274925483537231 	
0.649999999999999911182158029987 	0.000146729042232274925483537231 	
0.651000000000000023092638912203 	0.000146729042232274925483537231 	
0.651999999999999912958514869388 	0.000146729042232274925483537231 	
0.653000000000000024868995751604 	0.000146729042232274925483537231 	
0.653999999999999914734871708788 	0.000146729042232274925483537231 	
0.655000000000000026645352591004 	0.000146729042232274925483537231 	
0.655999999999999916511228548188 	0.000146729042232274925483537231 	
0.657000000000000028421709430404 	0.000146729042232274925483537231 	
0.657999999999999918287585387588 	0.000146729042232274925483537231 	
0.659000000000000030198066269804 	0.000146729042232274925483537231 	
0.659999999999999920063942226989 	0.000146729042232274925483537231 	
0.661000000000000031974423109205 	0.000146729042232274925483537231 	
0.661999999999999921840299066389 	0.000146729042232274925483537231 	
0.663000000000000033750779948605 	0.000146729042232274925483537231 	
0.663999999999999923616655905789 	0.000146729042232274925483537231 	
0.665000000000000035527136788005 	0.000146729042232274925483537231 	
0.665999999999999925393012745189 	0.000146729042232274925483537231 	
0.667000000000000037303493627405 	0.000146729042232274925483537231 	
0.667999999999999927169369584590 	0.000146729042232274925483537231 	
0.669000000000000039079850466806 	0.000146729042232274925483537231 	
0.669999999999999928945726423990 	0.000146729042232274925483537231 	
0.671000000000000040856207306206 	0.000146729042232274925483537231 	
0.671999999999999930722083263390 	0.000146729042232274925483537231 	
0.673000000000000042632564145606 	0.000146729042232274925483537231 	
0.673999999999999932498440102790 	0.000146729042232274925483537231 	
0.675000000000000044408920985006 	0.000146729042232274925483537231 	
0.675999999999999934274796942191 	0.000146729042232274925483537231 	
0.677000000000000046185277824407 	0.000146729042232274925483537231 	
0.677999999999999936051153781591 	0.000146729042232274925483537231 	
0.679000000000000047961634663807 	0.000146729042232274925483537231 	
0.679999999999999937827510620991 	0.000146729042232274925483537231 	
0.681000000000000049737991503207 	0.000146729042232274925483537231 	
0.681999999999999939603867460391 	0.000146729042232274925483537231 	
0.683000000000000051514348342607 	0.000146729042232274925483537231 	
0.683999999999999941380224299792 	0.000146729042232274925483537231 	
0.685000000000000053290705182008 	0.000146729042232274925483537231 	
0.685999999999999943156581139192 	0.000146729042232274925483537231 	
0.687000000000000055067062021408 	0.000146729042232274925483537231 	
0.687999999999999944932937978592 	0.000146729042232274925483537231 	
0.689000000000000056843418860808 	0.000146729042232274925483537231 	
0.689999999999999946709294817992 	0.000146729042232274925483537231 	
0.691000000000000058619775700208 	0.000146729042232274925483537231 	
0.691999999999999948485651657393 	0.000146729042232274925483537231 	
0.693000000000000060396132539609 	0.000146729042232274925483537231 	
0.693999999999999950262008496793 	0.000146729042232274925483537231 	
0.695000000000000062172489379009 	0.000146729042232274925483537231 	
0.695999999999999952038365336193 	0.000146729042232274925483537231 	
0.697000000000000063948846218409 	0.000146729042232274925483537231 	
0.697999999999999953814722175593 	0.000146729042232274925483537231 	
0.699000000000000065725203057809 	0.000146729042232274925483537231 	
0.699999999999999955591079014994 	0.000146729042232274925483537231 	
0.701000000000000067501559897210 	0.000146729042232274925483537231 	
0.701999999999999957367435854394 	0.000146729042232274925483537231 	
0.703000000000000069277916736610 	0.000146729042232274925483537231 	
0.703999999999999959143792693794 	0.000146729042232274925483537231 	
0.705000000000000071054273576010 	0.000146729042232274925483537231 	
0.705999999999999960920149533194 	0.000146729042232274925483537231 	
0.707000000000000072830630415410 	0.000146729042232274925483537231 	
0.707999999999999962696506372595 	0.000146729042232274925483537231 	
0.709000000000000074606987254811 	0.000146729042232274925483537231 	
0.709999999999999964472863211995 	0.000146729042232274925483537231 	
0.711000000000000076383344094211 	0.000146729042232274925483537231 	
0.711999999999999966249220051395 	0.000146729042232274925483537231 	
0.712999999999999967137398471095 	0.000146729042232274925483537231 	
0.713999999999999968025576890795 	0.000146729042232274925483537231 	
0.714999999999999968913755310496 	0.000146729042232274925483537231 	
0.715999999999999969801933730196 	0.000146729042232274925483537231 	
0.716999999999999970690112149896 	0.000146729042232274925483537231 	
0.717999999999999971578290569596 	0.000146729042232274925483537231 	
0.718999999999999972466468989296 	0.000146729042232274925483537231 	
0.719999999999999973354647408996 	0.000146729042232274925483537231 	
0.720999999999999974242825828696 	0.000146729042232274925483537231 	
0.721999999999999975131004248396 	0.000146729042232274925483537231 	
0.722999999999999976019182668097 	0.000146729042232274925483537231 	
0.723999999999999976907361087797 	0.000146729042232274925483537231 	
0.724999999999999977795539507497 	0.000146729042232274925483537231 	
0.725999999999999978683717927197 	0.000146729042232274925483537231 	
0.726999999999999979571896346897 	0.000146729042232274925483537231 	
0.727999999999999980460074766597 	0.000146729042232274925483537231 	
0.728999999999999981348253186297 	0.000146729042232274925483537231 	
0.729999999999999982236431605997 	0.000146729042232274925483537231 	
0.730999999999999983124610025698 	0.000146729042232274925483537231 	
0.731999999999999984012788445398 	0.000146729042232274925483537231 	
0.732999999999999984900966865098 	0.000146729042232274925483537231 	
0.733999999999999985789145284798 	0.000146729042232274925483537231 	
0.734999999999999986677323704498 	0.000146729042232274925483537231 	
0.735999999999999987565502124198 	0.000146729042232274925483537231 	
0.736999999999999988453680543898 	0.000146729042232274925483537231 	
0.737999999999999989341858963598 	0.000146729042232274925483537231 	
0.738999999999999990230037383299 	0.000146729042232274925483537231 	
0.739999999999999991118215802999 	0.000146729042232274925483537231 	
0.740999999999999992006394222699 	0.000146729042232274925483537231 	
0.741999999999999992894572642399 	0.000146729042232274925483537231 	
0.742999999999999993782751062099 	0.000146729042232274925483537231 	
0.743999999999999994670929481799 	0.000146729042232274925483537231 	
0.744999999999999995559107901499 	0.000146729042232274925483537231 	
0.745999999999999996447286321199 	0.000146729042232274925483537231 	
0.746999999999999997335464740900 	0.000146729042232274925483537231 	
0.747999999999999998223643160600 	0.000146729042232274925483537231 	
0.748999999999999999111821580300 	0.000146729042232274925483537231 	
0.750000000000000000000000000000 	0.000146729042232274925483537231 	
0.751000000000000000888178419700 	0.000146729042232274925483537231 	
0.752000000000000001776356839400 	0.000146729042232274925483537231 	
0.753000000000000002664535259100 	0.000146729042232274925483537231 	
0.754000000000000003552713678801 	0.000146729042232274925483537231 	
0.755000000000000004440892098501 	0.000146729042232274925483537231 	
0.756000000000000005329070518201 	0.000146729042232274925483537231 	
0.757000000000000006217248937901 	0.000146729042232274925483537231 	
0.758000000000000007105427357601 	0.000146729042232274925483537231 	
0.759000000000000007993605777301 	0.000146729042232274925483537231 	
0.760000000000000008881784197001 	0.000146729042232274925483537231 	
0.761000000000000009769962616701 	0.000146729042232274925483537231 	
0.762000000000000010658141036402 	0.000146729042232274925483537231 	
0.763000000000000011546319456102 	0.000146729042232274925483537231 	
0.764000000000000012434497875802 	0.000146729042232274925483537231 	
0.765000000000000013322676295502 	0.000146729042232274925483537231 	
0.766000000000000014210854715202 	0.000146729042232274925483537231 	
0.767000000000000015099033134902 	0.000146729042232274925483537231 	
0.768000000000000015987211554602 	0.000146729042232274925483537231 	
0.769000000000000016875389974302 	0.000146729042232274925483537231 	
0.770000000000000017763568394003 	0.000146729042232274925483537231 	
0.771000000000000018651746813703 	0.000146729042232274925483537231 	
0.772000000000000019539925233403 	0.000146729042232274925483537231 	
0.773000000000000020428103653103 	0.000146729042232274925483537231 	
0.774000000000000021316282072803 	0.000146729042232274925483537231 	
0.775000000000000022204460492503 	0.000146729042232274925483537231 	
0.776000000000000023092638912203 	0.000146729042232274925483537231 	
0.777000000000000023980817331903 	0.000146729042232274925483537231 	
0.778000000000000024868995751604 	0.000146729042232274925483537231 	
0.779000000000000025757174171304 	0.000146729042232274925483537231 	
0.780000000000000026645352591004 	0.000146729042232274925483537231 	
0.781000000000000027533531010704 	0.000146729042232274925483537231 	
0.782000000000000028421709430404 	0.000146729042232274925483537231 	
0.783000000000000029309887850104 	0.000146729042232274925483537231 	
0.784000000000000030198066269804 	0.000146729042232274925483537231 	
0.785000000000000031086244689504 	0.000146729042232274925483537231 	
0.786000000000000031974423109205 	0.000146729042232274925483537231 	
0.787000000000000032862601528905 	0.000146729042232274925483537231 	
0.788000000000000033750779948605 	0.000146729042232274925483537231 	
0.789000000000000034638958368305 	0.000146729042232274925483537231 	
0.790000000000000035527136788005 	0.000146729042232274925483537231 	
0.791000000000000036415315207705 	0.000146729042232274925483537231 	
0.792000000000000037303493627405 	0.000146729042232274925483537231 	
0.792999999999999927169369584590 	0.000146729042232274925483537231 	
0.794000000000000039079850466806 	0.000146729042232274925483537231 	
0.794999999999999928945726423990 	0.000146729042232274925483537231 	
0.796000000000000040856207306206 	0.000146729042232274925483537231 	
0.796999999999999930722083263390 	0.000146729042232274925483537231 	
0.798000000000000042632564145606 	0.000146729042232274925483537231 	
0.798999999999999932498440102790 	0.000146729042232274925483537231 	
0.800000000000000044408920985006 	0.000146729042232274925483537231 	
0.800999999999999934274796942191 	0.000146729042232274925483537231 	
0.802000000000000046185277824407 	0.000146729042232274925483537231 	
0.802999999999999936051153781591 	0.000146729042232274925483537231 	
0.804000000000000047961634663807 	0.000146729042232274925483537231 	
0.804999999999999937827510620991 	0.000146729042232274925483537231 	
0.806000000000000049737991503207 	0.000146729042232274925483537231 	
0.806999999999999939603867460391 	0.000146729042232274925483537231 	
0.808000000000000051514348342607 	0.000146729042232274925483537231 	
0.808999999999999941380224299792 	0.000146729042232274925483537231 	
0.810000000000000053290705182008 	0.000146729042232274925483537231 	
0.810999999999999943156581139192 	0.000146729042232274925483537231 	
0.812000000000000055067062021408 	0.000146729042232274925483537231 	
0.812999999999999944932937978592 	0.000146729042232274925483537231 	
0.814000000000000056843418860808 	0.000146729042232274925483537231 	
0.814999999999999946709294817992 	0.000146729042232274925483537231 	
0.816000000000000058619775700208 	0.000146729042232274925483537231 	
0.816999999999999948485651657393 	0.000146729042232274925483537231 	
0.818000000000000060396132539609 	0.000146729042232274925483537231 	
0.818999999999999950262008496793 	0.000146729042232274925483537231 	
0.820000000000000062172489379009 	0.000146729042232274925483537231 	
0.820999999999999952038365336193 	0.000146729042232274925483537231 	
0.822000000000000063948846218409 	0.000146729042232274925483537231 	
0.822999999999999953814722175593 	0.000146729042232274925483537231 	
0.824000000000000065725203057809 	0.000146729042232274925483537231 	
0.824999999999999955591079014994 	0.000146729042232274925483537231 	
0.825999999999999956479257434694 	0.000146729042232274925483537231 	
0.826999999999999957367435854394 	0.000146729042232274925483537231 	
0.827999999999999958255614274094 	0.000146729042232274925483537231 	
0.828999999999999959143792693794 	0.000146729042232274925483537231 	
0.829999999999999960031971113494 	0.000146729042232274925483537231 	
0.830999999999999960920149533194 	0.000146729042232274925483537231 	
0.831999999999999961808327952895 	0.000146729042232274925483537231 	
0.832999999999999962696506372595 	0.000146729042232274925483537231 	
0.833999999999999963584684792295 	0.000146729042232274925483537231 	
0.834999999999999964472863211995 	0.000146729042232274925483537231 	
0.835999999999999965361041631695 	0.000146729042232274925483537231 	
0.836999999999999966249220051395 	0.000146729042232274925483537231 	
0.837999999999999967137398471095 	0.000146729042232274925483537231 	
0.838999999999999968025576890795 	0.000146729042232274925483537231 	
0.839999999999999968913755310496 	0.000146729042232274925483537231 	
0.840999999999999969801933730196 	0.000146729042232274925483537231 	
0.841999999999999970690112149896 	0.000146729042232274925483537231 	
0.842999999999999971578290569596 	0.000146729042232274925483537231 	
0.843999999999999972466468989296 	0.000146729042232274925483537231 	
0.844999999999999973354647408996 	0.000146729042232274925483537231 	
0.845999999999999974242825828696 	0.000146729042232274925483537231 	
0.846999999999999975131004248396 	0.000146729042232274925483537231 	
0.847999999999999976019182668097 	0.000146729042232274925483537231 	
0.848999999999999976907361087797 	0.000146729042232274925483537231 	
0.849999999999999977795539507497 	0.000146729042232274925483537231 	
0.850999999999999978683717927197 	0.000146729042232274925483537231 	
0.851999999999999979571896346897 	0.000146729042232274925483537231 	
0.852999999999999980460074766597 	0.000146729042232274925483537231 	
0.853999999999999981348253186297 	0.000146729042232274925483537231 	
0.854999999999999982236431605997 	0.000146729042232274925483537231 	
0.855999999999999983124610025698 	0.000146729042232274925483537231 	
0.856999999999999984012788445398 	0.000146729042232274925483537231 	
0.857999999999999984900966865098 	0.000146729042232274925483537231 	
0.858999999999999985789145284798 	0.000146729042232274925483537231 	
0.859999999999999986677323704498 	0.000146729042232274925483537231 	
0.860999999999999987565502124198 	0.000146729042232274925483537231 	
0.861999999999999988453680543898 	0.000146729042232274925483537231 	
0.862999999999999989341858963598 	0.000146729042232274925483537231 	
0.863999999999999990230037383299 	0.000146729042232274925483537231 	
0.864999999999999991118215802999 	0.000146729042232274925483537231 	
0.865999999999999992006394222699 	0.000146729042232274925483537231 	
0.866999999999999992894572642399 	0.000146729042232274925483537231 	
0.867999999999999993782751062099 	0.000146729042232274925483537231 	
0.868999999999999994670929481799 	0.000146729042232274925483537231 	
0.869999999999999995559107901499 	0.000146729042232274925483537231 	
0.870999999999999996447286321199 	0.000146729042232274925483537231 	
0.871999999999999997335464740900 	0.000146729042232274925483537231 	
0.872999999999999998223643160600 	0.000146729042232274925483537231 	
0.873999999999999999111821580300 	0.000146729042232274925483537231 	
0.875000000000000000000000000000 	0.000146729042232274925483537231 	
0.876000000000000000888178419700 	0.000146729042232274925483537231 	
0.877000000000000001776356839400 	0.000146729042232274925483537231 	
0.878000000000000002664535259100 	0.000146729042232274925483537231 	
0.879000000000000003552713678801 	0.000146729042232274925483537231 	
0.880000000000000004440892098501 	0.000146729042232274925483537231 	
0.881000000000000005329070518201 	0.000146729042232274925483537231 	
0.882000000000000006217248937901 	0.000146729042232274925483537231 	
0.883000000000000007105427357601 	0.000146729042232274925483537231 	
0.884000000000000007993605777301 	0.000146729042232274925483537231 	
0.885000000000000008881784197001 	0.000146729042232274925483537231 	
0.886000000000000009769962616701 	0.000146729042232274925483537231 	
0.887000000000000010658141036402 	0.000146729042232274925483537231 	
0.888000000000000011546319456102 	0.000146729042232274925483537231 	
0.889000000000000012434497875802 	0.000146729042232274925483537231 	
0.890000000000000013322676295502 	0.000146729042232274925483537231 	
0.891000000000000014210854715202 	0.000146729042232274925483537231 	
0.892000000000000015099033134902 	0.000146729042232274925483537231 	
0.893000000000000015987211554602 	0.000146729042232274925483537231 	
0.894000000000000016875389974302 	0.000146729042232274925483537231 	
0.895000000000000017763568394003 	0.000146729042232274925483537231 	
0.896000000000000018651746813703 	0.000146729042232274925483537231 	
0.897000000000000019539925233403 	0.000146729042232274925483537231 	
0.898000000000000020428103653103 	0.000146729042232274925483537231 	
0.899000000000000021316282072803 	0.000146729042232274925483537231 	
0.900000000000000022204460492503 	0.000146729042232274925483537231 	
0.901000000000000023092638912203 	0.000146729042232274925483537231 	
0.902000000000000023980817331903 	0.000146729042232274925483537231 	
0.903000000000000024868995751604 	0.000146729042232274925483537231 	
0.904000000000000025757174171304 	0.000146729042232274925483537231 	
0.905000000000000026645352591004 	0.000146729042232274925483537231 	
0.906000000000000027533531010704 	0.000146729042232274925483537231 	
0.907000000000000028421709430404 	0.000146729042232274925483537231 	
0.908000000000000029309887850104 	0.000146729042232274925483537231 	
0.909000000000000030198066269804 	0.000146729042232274925483537231 	
0.910000000000000031086244689504 	0.000146729042232274925483537231 	
0.911000000000000031974423109205 	0.000146729042232274925483537231 	
0.912000000000000032862601528905 	0.000146729042232274925483537231 	
0.913000000000000033750779948605 	0.000146729042232274925483537231 	
0.914000000000000034638958368305 	0.000146729042232274925483537231 	
0.915000000000000035527136788005 	0.000146729042232274925483537231 	
0.916000000000000036415315207705 	0.000146729042232274925483537231 	
0.917000000000000037303493627405 	0.000146729042232274925483537231 	
0.918000000000000038191672047105 	0.000146729042232274925483537231 	
0.919000000000000039079850466806 	0.000146729042232274925483537231 	
0.920000000000000039968028886506 	0.000146729042232274925483537231 	
0.921000000000000040856207306206 	0.000146729042232274925483537231 	
0.922000000000000041744385725906 	0.000146729042232274925483537231 	
0.923000000000000042632564145606 	0.000146729042232274925483537231 	
0.924000000000000043520742565306 	0.000146729042232274925483537231 	
0.925000000000000044408920985006 	0.000146729042232274925483537231 	
0.926000000000000045297099404706 	0.000146729042232274925483537231 	
0.927000000000000046185277824407 	0.000146729042232274925483537231 	
0.927999999999999936051153781591 	0.000146729042232274925483537231 	
0.929000000000000047961634663807 	0.000146729042232274925483537231 	
0.929999999999999937827510620991 	0.000146729042232274925483537231 	
0.931000000000000049737991503207 	0.000146729042232274925483537231 	
0.931999999999999939603867460391 	0.000146729042232274925483537231 	
0.933000000000000051514348342607 	0.000146729042232274925483537231 	
0.933999999999999941380224299792 	0.000146729042232274925483537231 	
0.935000000000000053290705182008 	0.000146729042232274925483537231 	
0.935999999999999943156581139192 	0.000146729042232274925483537231 	
0.937000000000000055067062021408 	0.000146729042232274925483537231 	
0.937999999999999944932937978592 	0.000146729042232274925483537231 	
0.939000000000000056843418860808 	0.000146729042232274925483537231 	
0.939999999999999946709294817992 	0.000146729042232274925483537231 	
0.940999999999999947597473237693 	0.000146729042232274925483537231 	
0.941999999999999948485651657393 	0.000146729042232274925483537231 	
0.942999999999999949373830077093 	0.000146729042232274925483537231 	
0.943999999999999950262008496793 	0.000146729042232274925483537231 	
0.944999999999999951150186916493 	0.000146729042232274925483537231 	
0.945999999999999952038365336193 	0.000146729042232274925483537231 	
0.946999999999999952926543755893 	0.000146729042232274925483537231 	
0.947999999999999953814722175593 	0.000146729042232274925483537231 	
0.948999999999999954702900595294 	0.000146729042232274925483537231 	
0.949999999999999955591079014994 	0.000146729042232274925483537231 	
0.950999999999999956479257434694 	0.000146729042232274925483537231 	
0.951999999999999957367435854394 	0.000146729042232274925483537231 	
0.952999999999999958255614274094 	0.000146729042232274925483537231 	
0.953999999999999959143792693794 	0.000146729042232274925483537231 	
0.954999999999999960031971113494 	0.000146729042232274925483537231 	
0.955999999999999960920149533194 	0.000146729042232274925483537231 	
0.956999999999999961808327952895 	0.000146729042232274925483537231 	
0.957999999999999962696506372595 	0.000146729042232274925483537231 	
0.958999999999999963584684792295 	0.000146729042232274925483537231 	
0.959999999999999964472863211995 	0.000146729042232274925483537231 	
0.960999999999999965361041631695 	0.000146729042232274925483537231 	
0.961999999999999966249220051395 	0.000146729042232274925483537231 	
0.962999999999999967137398471095 	0.000146729042232274925483537231 	
0.963999999999999968025576890795 	0.000146729042232274925483537231 	
0.964999999999999968913755310496 	0.000146729042232274925483537231 	
0.965999999999999969801933730196 	0.000146729042232274925483537231 	
0.966999999999999970690112149896 	0.000146729042232274925483537231 	
0.967999999999999971578290569596 	0.000146729042232274925483537231 	
0.968999999999999972466468989296 	0.000146729042232274925483537231 	
0.969999999999999973354647408996 	0.000146729042232274925483537231 	
0.970999999999999974242825828696 	0.000146729042232274925483537231 	
0.971999999999999975131004248396 	0.000146729042232274925483537231 	
0.972999999999999976019182668097 	0.000146729042232274925483537231 	
0.973999999999999976907361087797 	0.000146729042232274925483537231 	
0.974999999999999977795539507497 	0.000146729042232274925483537231 	
0.975999999999999978683717927197 	0.000146729042232274925483537231 	
0.976999999999999979571896346897 	0.000146729042232274925483537231 	
0.977999999999999980460074766597 	0.000146729042232274925483537231 	
0.978999999999999981348253186297 	0.000146729042232274925483537231 	
0.979999999999999982236431605997 	0.000146729042232274925483537231 	
0.980999999999999983124610025698 	0.000146729042232274925483537231 	
0.981999999999999984012788445398 	0.000146729042232274925483537231 	
0.982999999999999984900966865098 	0.000146729042232274925483537231 	
0.983999999999999985789145284798 	0.000146729042232274925483537231 	
0.984999999999999986677323704498 	0.000146729042232274925483537231 	
0.985999999999999987565502124198 	0.000146729042232274925483537231 	
0.986999999999999988453680543898 	0.000146729042232274925483537231 	
0.987999999999999989341858963598 	0.000146729042232274925483537231 	
0.988999999999999990230037383299 	0.000146729042232274925483537231 	
0.989999999999999991118215802999 	0.000146729042232274925483537231 	
0.990999999999999992006394222699 	0.000146729042232274925483537231 	
0.991999999999999992894572642399 	0.000146729042232274925483537231 	
0.992999999999999993782751062099 	0.000146729042232274925483537231 	
0.993999999999999994670929481799 	0.000146729042232274925483537231 	
0.994999999999999995559107901499 	0.000146729042232274925483537231 	
0.995999999999999996447286321199 	0.000146729042232274925483537231 	
0.996999999999999997335464740900 	0.000146729042232274925483537231 	
0.997999999999999998223643160600 	0.000146729042232274925483537231 	
0.998999999999999999111821580300 	0.000146729042232274925483537231 	
1.000000000000000000000000000000 	0.000146729042232274925483537231 	


==> Potential_Coupled_Fig_Data_N_64_L_29_p_e_06.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.001000000000000000020816681712 	0.000001242673210684984738577425 	
0.002000000000000000041633363423 	0.000009489822143130880707957708 	
0.003000000000000000062450045135 	0.000030577436077811077236050102 	
0.004000000000000000083266726847 	0.000069205208128012097386523582 	
0.005000000000000000104083408559 	0.000129073593192122350716347090 	
0.006000000000000000124900090270 	0.000213005812065512244385737106 	
0.007000000000000000145716771982 	0.000323055985044254920842549117 	
0.008000000000000000166533453694 	0.000460604339275224651008289189 	
0.009000000000000001054711873394 	0.000626440479740518170806429232 	
0.010000000000000000208166817117 	0.000820835912341566780077439791 	
0.010999999999999999361621760841 	0.001043607229195354750561630652 	
0.012000000000000000249800180541 	0.001294171514030263226216477257 	
0.013000000000000001137978600241 	0.001571595547774132326651619351 	
0.014000000000000000291433543964 	0.001874640282234040075323711072 	
0.014999999999999999444888487687 	0.002201801826305055821003664462 	
0.016000000000000000333066907388 	0.002551349895587516538458805471 	
0.017000000000000001221245327088 	0.002921364358619755498269743299 	
0.018000000000000002109423746788 	0.003309770211735825126697640997 	
0.018999999999999999528155214534 	0.003714371058725061437721937097 	
0.020000000000000000416333634234 	0.004132880975904057452297024611 	
0.021000000000000001304512053935 	0.004562954509863401640623603583 	
0.021999999999999998723243521681 	0.005002214476449306709837649976 	
0.022999999999999999611421941381 	0.005448277193067905914414250645 	
0.024000000000000000499600361081 	0.005898774769673869634856178124 	
0.025000000000000001387778780781 	0.006351374098134516046898490060 	
0.026000000000000002275957200482 	0.006803792212304717555715338762 	
0.026999999999999999694688668228 	0.007253807745384427060897358785 	
0.028000000000000000582867087928 	0.007699268294300568721277855389 	
0.029000000000000001471045507628 	0.008138093620963380431243550106 	
0.029999999999999998889776975375 	0.008568274782027048008803404855 	
0.030999999999999999777955395075 	0.008987869480290362061980502517 	
0.032000000000000000666133814775 	0.009394994161505573065928942356 	
0.033000000000000001554312234475 	0.009787813620918574611384777029 	
0.034000000000000002442490654175 	0.010164529108590596856442900275 	
0.035000000000000003330669073875 	0.010523366102885380046760843697 	
0.036000000000000004218847493576 	0.010862563030586641285579752036 	
0.036999999999999998168132009368 	0.011180362229247363392570235874 	
0.037999999999999999056310429069 	0.011475004361520577816913046831 	
0.038999999999999999944488848769 	0.011744727302927457368575403507 	
0.040000000000000000832667268469 	0.011987770246014679137447345170 	
0.041000000000000001720845688169 	0.012202383417456432943004607239 	
0.042000000000000002609024107869 	0.012386843419808220984057456349 	
0.043000000000000003497202527569 	0.012539473819173746829691573623 	
0.043999999999999997446487043362 	0.012658670236396007274803920950 	
0.044999999999999998334665463062 	0.012742928890990131221561121322 	
0.045999999999999999222843882762 	0.012790877315776626177434849296 	
0.047000000000000000111022302463 	0.012801305819731580160070194552 	
0.048000000000000000999200722163 	0.012773198231919899447994737329 	
0.049000000000000001887379141863 	0.012705760507260212971436530438 	
0.050000000000000002775557561563 	0.012598445905052071264185187260 	
0.051000000000000003663735981263 	0.012450975648225684477843344666 	
0.052000000000000004551914400963 	0.012263354216481869504717927555 	
0.052999999999999998501198916756 	0.012035878699957876236670273329 	
0.053999999999999999389377336456 	0.011769141922382125864388058289 	
0.055000000000000000277555756156 	0.011464029316396805169286921000 	
0.056000000000000001165734175856 	0.011121709784294915926428082287 	
0.057000000000000002053912595557 	0.010743620993814831376944596286 	
0.058000000000000002942091015257 	0.010331449733544207508773027371 	
0.059000000000000003830269434957 	0.009887108082168697548164360001 	
0.059999999999999997779553950750 	0.009412706229718540915096802735 	
0.060999999999999998667732370450 	0.008910522829252715687475827622 	
0.061999999999999999555910790150 	0.008382973758248476320309450216 	
0.063000000000000000444089209850 	0.007832580135936871579271922883 	
0.064000000000000001332267629550 	0.007261936382343799067928813429 	
0.065000000000000002220446049250 	0.006673679023581680080923206333 	
0.066000000000000003108624468950 	0.006070456852525732416303583250 	
0.067000000000000003996802888651 	0.005454902950515403553533033687 	
0.068000000000000004884981308351 	0.004829608969491833159182192503 	
0.069000000000000005773159728051 	0.004197101969584098729582066767 	
0.070000000000000006661338147751 	0.003559824008181371873815734830 	
0.071000000000000007549516567451 	0.002920114585737106083218606045 	
0.072000000000000008437694987151 	0.002280195972788185559965157267 	
0.072999999999999995448085599037 	0.001642161373087317605135027065 	
0.073999999999999996336264018737 	0.001007965819767600579304200892 	
0.074999999999999997224442438437 	0.000379419655043348319489737719 	
0.075999999999999998112620858137 	-0.000241815591432360810220103531 	
0.076999999999999999000799277837 	-0.000854229135567211722568359278 	
0.077999999999999999888977697537 	-0.001456460909126253144840745790 	
0.079000000000000000777156117238 	-0.002047299801120752021921234132 	
0.080000000000000001665334536938 	-0.002625680405073552853290053122 	
0.081000000000000002553512956638 	-0.003190678502257487947346703550 	
0.082000000000000003441691376338 	-0.003741505501791149435053540628 	
0.083000000000000004329869796038 	-0.004277502045792913598631912464 	
0.084000000000000005218048215738 	-0.004798130972611301670038841394 	
0.085000000000000006106226635438 	-0.005302969814303400142296851527 	
0.086000000000000006994405055138 	-0.005791702986759565685570549931 	
0.087000000000000007882583474839 	-0.006264113812772705014442209404 	
0.087999999999999994892974086724 	-0.006720076500428918964136215664 	
0.088999999999999995781152506424 	-0.007159548181837754876610802057 	
0.089999999999999996669330926125 	-0.007582561100728850422836302414 	
0.090999999999999997557509345825 	-0.007989215022028456347769065360 	
0.091999999999999998445687765525 	-0.008379669922339495757857008584 	
0.092999999999999999333866185225 	-0.008754139007366344704674787636 	
0.094000000000000000222044604925 	-0.009112882090781197763629251085 	
0.095000000000000001110223024625 	-0.009456199358820090161703575404 	
0.096000000000000001998401444325 	-0.009784425535983021227082190308 	
0.097000000000000002886579864025 	-0.010097924459538235031352826354 	
0.098000000000000003774758283726 	-0.010397084064010034265557180788 	
0.099000000000000004662936703426 	-0.010682311771386926446680831759 	
0.100000000000000005551115123126 	-0.010954030278314964841346323965 	
0.101000000000000006439293542826 	-0.011212673727954709790299858696 	
0.102000000000000007327471962526 	-0.011458684251373002505047793420 	
0.103000000000000008215650382226 	-0.011692508861227191019338533806 	
0.104000000000000009103828801926 	-0.011914596678984923361355185989 	
0.104999999999999996114219413812 	-0.012125396475924192507545029684 	
0.105999999999999997002397833512 	-0.012325354507603608622545721119 	
0.106999999999999997890576253212 	-0.012514912621300298967152997420 	
0.107999999999999998778754672912 	-0.012694506616031941970135221709 	
0.108999999999999999666933092612 	-0.012864564835142658361100131970 	
0.110000000000000000555111512313 	-0.013025506971993949800747714107 	
0.111000000000000001443289932013 	-0.013177743070016241511144272636 	
0.112000000000000002331468351713 	-0.013321672699209370638318006286 	
0.113000000000000003219646771413 	-0.013457684292089371058676050552 	
0.114000000000000004107825191113 	-0.013586154623048636580495696080 	
0.115000000000000004996003610813 	-0.013707448416091935761151887618 	
0.116000000000000005884182030513 	-0.013821918066923531698275695589 	
0.117000000000000006772360450213 	-0.013929903466361408248541664534 	
0.118000000000000007660538869914 	-0.014031731913046636972541847399 	
0.119000000000000008548717289614 	-0.014127718104374617502649869039 	
0.119999999999999995559107901499 	-0.014218164195501564739387845293 	
0.120999999999999996447286321199 	-0.014303359917165220371870759664 	
0.121999999999999997335464740900 	-0.014383582743898705447183061779 	
0.122999999999999998223643160600 	-0.014459098105011537749309269429 	
0.123999999999999999111821580300 	-0.014530159631455062674287859181 	
0.125000000000000000000000000000 	-0.014597009432384462634946231674 	
0.126000000000000000888178419700 	-0.014659878395879080703601005098 	
0.127000000000000001776356839400 	-0.014718986508876451269056673254 	
0.128000000000000002664535259100 	-0.014774543191931582830633828962 	
0.129000000000000003552713678801 	-0.014826747644917252777485572324 	
0.130000000000000004440892098501 	-0.014875789200245126409072327078 	
0.131000000000000005329070518201 	-0.014921847680610861308636572176 	
0.132000000000000006217248937901 	-0.014965093758652091293637198532 	
0.133000000000000007105427357601 	-0.015005689316254580689680153682 	
0.134000000000000007993605777301 	-0.015043787801558516914468555115 	
0.135000000000000008881784197001 	-0.015079534582000439502103006362 	
0.136000000000000009769962616701 	-0.015113067291979684347857926241 	
0.137000000000000010658141036402 	-0.015144516173968822214668250581 	
0.138000000000000011546319456102 	-0.015174004412087174764600661092 	
0.139000000000000012434497875802 	-0.015201648457342037401573975330 	
0.140000000000000013322676295502 	-0.015227558343898009440842145068 	
0.141000000000000014210854715202 	-0.015251837995879972964541337888 	
0.142000000000000015099033134902 	-0.015274585524337240538539361978 	
0.143000000000000015987211554602 	-0.015295893514108337141177429430 	
0.144000000000000016875389974302 	-0.015315849300416503608879281728 	
0.144999999999999990007992778374 	-0.015334535235114611639861692538 	
0.145999999999999990896171198074 	-0.015352028942564301117190694868 	
0.146999999999999991784349617774 	-0.015368403565197766291738901145 	
0.147999999999999992672528037474 	-0.015383727998862978258998168712 	
0.148999999999999993560706457174 	-0.015398067118095069838457078504 	
0.149999999999999994448884876874 	-0.015411481991496965571197819145 	
0.150999999999999995337063296574 	-0.015424030087438186931159123105 	
0.151999999999999996225241716274 	-0.015435765470310121305619333043 	
0.152999999999999997113420135975 	-0.015446738987592925629321882752 	
0.153999999999999998001598555675 	-0.015456998448005250523795695017 	
0.154999999999999998889776975375 	-0.015466588791020509374707359029 	
0.155999999999999999777955395075 	-0.015475552248041174463466518318 	
0.157000000000000000666133814775 	-0.015483928495526939894677553866 	
0.158000000000000001554312234475 	-0.015491754800377462164551189971 	
0.159000000000000002442490654175 	-0.015499066157869535731439469828 	
0.160000000000000003330669073875 	-0.015505895422447284193179228851 	
0.161000000000000004218847493576 	-0.015512273431663219092069283533 	
0.162000000000000005107025913276 	-0.015518229123560760285283066651 	
0.163000000000000005995204332976 	-0.015523789647787479550888889435 	
0.164000000000000006883382752676 	-0.015528980470717788919809976278 	
0.165000000000000007771561172376 	-0.015533825474861873150445035208 	
0.166000000000000008659739592076 	-0.015538347052826223526622584359 	
0.167000000000000009547918011776 	-0.015542566196085377816515915583 	
0.168000000000000010436096431476 	-0.015546502578815582507054671169 	
0.169000000000000011324274851177 	-0.015550174637033849223133330497 	
0.170000000000000012212453270877 	-0.015553599643273845198887528340 	
0.171000000000000013100631690577 	-0.015556793777026844960431617437 	
0.172000000000000013988810110277 	-0.015559772191161280741056316401 	
0.173000000000000014876988529977 	-0.015562549074531202564219967144 	
0.174000000000000015765166949677 	-0.015565137710970490536599442066 	
0.175000000000000016653345369377 	-0.015567550534865130795747489856 	
0.175999999999999989785948173449 	-0.015569799183484743509975345432 	
0.176999999999999990674126593149 	-0.015571894546249027968531919441 	
0.177999999999999991562305012849 	-0.015573846811092514896834870797 	
0.178999999999999992450483432549 	-0.015575665508089961419635471884 	
0.179999999999999993338661852249 	-0.015577359550489423833941060593 	
0.180999999999999994226840271949 	-0.015578937273299502119794368582 	
0.181999999999999995115018691649 	-0.015580406469565842575430991701 	
0.182999999999999996003197111349 	-0.015581774424467120798709629526 	
0.183999999999999996891375531050 	-0.015583047947353767526124102005 	
0.184999999999999997779553950750 	-0.015584233401846982192129331679 	
0.185999999999999998667732370450 	-0.015585336734107599343523986590 	
0.186999999999999999555910790150 	-0.015586363499381986064129534952 	
0.188000000000000000444089209850 	-0.015587318886922503502479031567 	
0.189000000000000001332267629550 	-0.015588207743378698633129886275 	
0.190000000000000002220446049250 	-0.015589034594747509798740026099 	
0.191000000000000003108624468950 	-0.015589803666967307071988813050 	
0.192000000000000003996802888651 	-0.015590518905235467572722996010 	
0.193000000000000004884981308351 	-0.015591183992125452750787673040 	
0.194000000000000005773159728051 	-0.015591802364574261496876772526 	
0.195000000000000006661338147751 	-0.015592377229807323490984316550 	
0.196000000000000007549516567451 	-0.015592911580266176352349560830 	
0.197000000000000008437694987151 	-0.015593408207595978176573936480 	
0.198000000000000009325873406851 	-0.015593869715752321780666278528 	
0.199000000000000010214051826551 	-0.015594298533279482565916396197 	
0.200000000000000011102230246252 	-0.015594696924809810234524576344 	
0.201000000000000011990408665952 	-0.015595067001833350095463259777 	
0.202000000000000012878587085652 	-0.015595410732780687346199499643 	
0.203000000000000013766765505352 	-0.015595729952462347722708102538 	
0.204000000000000014654943925052 	-0.015596026370903723345939795308 	
0.205000000000000015543122344752 	-0.015596301581612993791825516610 	
0.206000000000000016431300764452 	-0.015596557069317319721424297541 	
0.207000000000000017319479184152 	-0.015596794217200372900666849318 	
0.208000000000000018207657603853 	-0.015597014313671192509147545024 	
0.208999999999999991340260407924 	-0.015597218558696043788636131922 	
0.209999999999999992228438827624 	-0.015597408069717835776835102024 	
0.210999999999999993116617247324 	-0.015597583887190992479876427979 	
0.211999999999999994004795667024 	-0.015597746979755147678226023800 	
0.212999999999999994892974086724 	-0.015597898249070756004908133718 	
0.213999999999999995781152506424 	-0.015598038534337985150379779498 	
0.214999999999999996669330926125 	-0.015598168616518325035880110363 	
0.215999999999999997557509345825 	-0.015598289222279765331435896769 	
0.216999999999999998445687765525 	-0.015598401027680196262448220068 	
0.217999999999999999333866185225 	-0.015598504661608829369168205403 	
0.219000000000000000222044604925 	-0.015598600708999009467614627056 	
0.220000000000000001110223024625 	-0.015598689713828016445429369696 	
0.221000000000000001998401444325 	-0.015598772181917630597070001386 	
0.222000000000000002886579864025 	-0.015598848583547576807095680351 	
0.223000000000000003774758283726 	-0.015598919355895246585674840389 	
0.224000000000000004662936703426 	-0.015598984905311662207960665683 	
0.225000000000000005551115123126 	-0.015599045609444819882050126125 	
0.226000000000000006439293542826 	-0.015599101819220931308684896521 	
0.227000000000000007327471962526 	-0.015599153860692070716620349913 	
0.228000000000000008215650382226 	-0.015599202036758845479891277819 	
0.229000000000000009103828801926 	-0.015599246628777131695731128502 	
0.230000000000000009992007221626 	-0.015599287898056188317319481484 	
0.231000000000000010880185641327 	-0.015599326087254630768264007656 	
0.232000000000000011768364061027 	-0.015599361421681785799808750426 	
0.233000000000000012656542480727 	-0.015599394110510547695191974071 	
0.234000000000000013544720900427 	-0.015599424347907252241807185555 	
0.235000000000000014432899320127 	-0.015599452314084584492182017357 	
0.236000000000000015321077739827 	-0.015599478176282016717024703212 	
0.237000000000000016209256159527 	-0.015599502089679390115506407710 	
0.238000000000000017097434579227 	-0.015599524198247331774336288390 	
0.239000000000000017985612998928 	-0.015599544635539266956847370693 	
0.239999999999999991118215802999 	-0.015599563525428968013830655082 	
0.240999999999999992006394222699 	-0.015599580982796623640496136431 	
0.241999999999999992894572642399 	-0.015599597114167654265948215198 	
0.242999999999999993782751062099 	-0.015599612018307618122037183639 	
0.243999999999999994670929481799 	-0.015599625786774796998290781858 	
0.244999999999999995559107901499 	-0.015599638504435339725340270434 	
0.245999999999999996447286321199 	-0.015599650249941567070610659584 	
0.246999999999999997335464740900 	-0.015599661096177497299208880577 	
0.247999999999999998223643160600 	-0.015599671110672848339806506601 	
0.248999999999999999111821580300 	-0.015599680355988083946261468782 	
0.250000000000000000000000000000 	-0.015599688890072210822879128500 	
0.251000000000000000888178419700 	-0.015599696766595609609407091511 	
0.252000000000000001776356839400 	-0.015599704035259516488043374238 	
0.253000000000000002664535259100 	-0.015599710742083168490967892694 	
0.254000000000000003552713678801 	-0.015599716929670888465597755612 	
0.255000000000000004440892098501 	-0.015599722637460157470545851766 	
0.256000000000000005329070518201 	-0.015599727901952749331559999746 	
0.257000000000000006217248937901 	-0.015599732756927539578661878750 	
0.258000000000000007105427357601 	-0.015599737233640713351956463839 	
0.259000000000000007993605777301 	-0.015599741361009264450920852596 	
0.260000000000000008881784197001 	-0.015599745165782996636494317499 	
0.261000000000000009769962616701 	-0.015599748672703590834931475229 	
0.262000000000000010658141036402 	-0.015599751904652091327729834802 	
0.263000000000000011546319456102 	-0.015599754882786115439685659112 	
0.264000000000000012434497875802 	-0.015599757626666724275033004687 	
0.265000000000000013322676295502 	-0.015599760154377112497670054836 	
0.266000000000000014210854715202 	-0.015599762482631070181771093530 	
0.267000000000000015099033134902 	-0.015599764626875470274747215171 	
0.268000000000000015987211554602 	-0.015599766601383763253707570584 	
0.269000000000000016875389974302 	-0.015599768419343608416571811404 	
0.270000000000000017763568394003 	-0.015599770092937864651716495246 	
0.271000000000000018651746813703 	-0.015599771633419121097396953246 	
0.272000000000000019539925233403 	-0.015599773051180251814962218759 	
0.273000000000000020428103653103 	-0.015599774355817518090017159693 	
0.274000000000000021316282072803 	-0.015599775556191713965503709005 	
0.275000000000000022204460492503 	-0.015599776660482539414331881744 	
0.276000000000000023092638912203 	-0.015599777676240114687722382314 	
0.277000000000000023980817331903 	-0.015599778610432650516326447132 	
0.278000000000000024868995751604 	-0.015599779469490211714077787519 	
0.279000000000000025757174171304 	-0.015599780259345705224482969697 	
0.280000000000000026645352591004 	-0.015599780985472412597747648988 	
0.281000000000000027533531010704 	-0.015599781652918559560205835623 	
0.282000000000000028421709430404 	-0.015599782266340400660453724413 	
0.283000000000000029309887850104 	-0.015599782830031522218305894967 	
0.284000000000000030198066269804 	-0.015599783347950597900410940611 	
0.285000000000000031086244689504 	-0.015599783823747152833316675924 	
0.286000000000000031974423109205 	-0.015599784260785252987258076018 	
0.287000000000000032862601528905 	-0.015599784662165258608546025698 	
0.288000000000000033750779948605 	-0.015599785030744078850872824660 	
0.288999999999999979127807137047 	-0.015599785369154024750049103432 	
0.289999999999999980015985556747 	-0.015599785679820232786596534424 	
0.290999999999999980904163976447 	-0.015599785964976284335925527103 	
0.291999999999999981792342396147 	-0.015599786226679485112711631700 	
0.292999999999999982680520815848 	-0.015599786466824146213827617657 	
0.293999999999999983568699235548 	-0.015599786687154539033262068415 	
0.294999999999999984456877655248 	-0.015599786889276344437060828341 	
0.295999999999999985345056074948 	-0.015599787074667463560029290193 	
0.296999999999999986233234494648 	-0.015599787244688148590832099671 	
0.297999999999999987121412914348 	-0.015599787400590064967431658260 	
0.298999999999999988009591334048 	-0.015599787543524853972165544747 	
0.299999999999999988897769753748 	-0.015599787674551814087298140521 	
0.300999999999999989785948173449 	-0.015599787794645436633800272830 	
0.301999999999999990674126593149 	-0.015599787904701921392724983662 	
0.302999999999999991562305012849 	-0.015599788005545289770736872015 	
0.303999999999999992450483432549 	-0.015599788097933088570901105641 	
0.304999999999999993338661852249 	-0.015599788182561857841079699938 	
0.305999999999999994226840271949 	-0.015599788260071863199573982683 	
0.306999999999999995115018691649 	-0.015599788331051078760225436781 	
0.307999999999999996003197111349 	-0.015599788396040231708283840817 	
0.308999999999999996891375531050 	-0.015599788455536015008284778105 	
0.309999999999999997779553950750 	-0.015599788509994480523168647323 	
0.310999999999999998667732370450 	-0.015599788559834758261413156788 	
0.311999999999999999555910790150 	-0.015599788605441561317732634961 	
0.313000000000000000444089209850 	-0.015599788647168183475244518377 	
0.314000000000000001332267629550 	-0.015599788685338913940547911352 	
0.315000000000000002220446049250 	-0.015599788720251604734468031666 	
0.316000000000000003108624468950 	-0.015599788752179356843274860012 	
0.317000000000000003996802888651 	-0.015599788781372990464912930975 	
0.318000000000000004884981308351 	-0.015599788808062592382341904340 	
0.319000000000000005773159728051 	-0.015599788832459160481391791109 	
0.320000000000000006661338147751 	-0.015599788854756262146405987323 	
0.321000000000000007549516567451 	-0.015599788875131526122430614123 	
0.322000000000000008437694987151 	-0.015599788893747551510315929590 	
0.323000000000000009325873406851 	-0.015599788910753725756919152445 	
0.324000000000000010214051826551 	-0.015599788926286758949935062901 	
0.325000000000000011102230246252 	-0.015599788940472134046721919276 	
0.326000000000000011990408665952 	-0.015599788953424759130328425272 	
0.327000000000000012878587085652 	-0.015599788965249772321186583213 	
0.328000000000000013766765505352 	-0.015599788976043783839120493440 	
0.329000000000000014654943925052 	-0.015599788985895111925739087155 	
0.330000000000000015543122344752 	-0.015599788994884608572810691385 	
0.331000000000000016431300764452 	-0.015599789003086429739486362678 	
0.332000000000000017319479184152 	-0.015599789010568326785843851212 	
0.333000000000000018207657603853 	-0.015599789017392513834625589197 	
0.334000000000000019095836023553 	-0.015599789023615744099071633855 	
0.335000000000000019984014443253 	-0.015599789029289976016734442510 	
0.336000000000000020872192862953 	-0.015599789034462942238778992987 	
0.337000000000000021760371282653 	-0.015599789039178052485468128907 	
0.338000000000000022648549702353 	-0.015599789043475205396749316833 	
0.339000000000000023536728122053 	-0.015599789047390816287830261899 	
0.340000000000000024424906541753 	-0.015599789050958094704935064101 	
0.341000000000000025313084961454 	-0.015599789054207550964559203521 	
0.342000000000000026201263381154 	-0.015599789057167023909045155960 	
0.343000000000000027089441800854 	-0.015599789059861986217914164854 	
0.344000000000000027977620220554 	-0.015599789062315648491274799881 	
0.345000000000000028865798640254 	-0.015599789064549257622260824974 	
0.346000000000000029753977059954 	-0.015599789066582062102561678785 	
0.347000000000000030642155479654 	-0.015599789068432123873009231829 	
0.348000000000000031530333899354 	-0.015599789070115201161659257423 	
0.349000000000000032418512319055 	-0.015599789071646413818328369416 	
0.350000000000000033306690738755 	-0.015599789073039063702630357966 	
0.351000000000000034194869158455 	-0.015599789074305682456955679527 	
0.351999999999999979571896346897 	-0.015599789075457275167035930963 	
0.352999999999999980460074766597 	-0.015599789076504048945803759807 	
0.353999999999999981348253186297 	-0.015599789077455704366936828364 	
0.354999999999999982236431605997 	-0.015599789078320436264135651072 	
0.355999999999999983124610025698 	-0.015599789079106196609814105614 	
0.356999999999999984012788445398 	-0.015599789079820056136860273455 	
0.357999999999999984900966865098 	-0.015599789080468308422044998451 	
0.358999999999999985789145284798 	-0.015599789081057253981033028367 	
0.359999999999999986677323704498 	-0.015599789081591930450798599850 	
0.360999999999999987565502124198 	-0.015599789082077146484817120609 	
0.361999999999999988453680543898 	-0.015599789082517800942184749147 	
0.362999999999999989341858963598 	-0.015599789082917640825609595367 	
0.363999999999999990230037383299 	-0.015599789083280427015587576989 	
0.364999999999999991118215802999 	-0.015599789083609566509025512460 	
0.365999999999999992006394222699 	-0.015599789083908147113710640497 	
0.366999999999999992894572642399 	-0.015599789084178916631628908362 	
0.367999999999999993782751062099 	-0.015599789084424345309010107030 	
0.368999999999999994670929481799 	-0.015599789084646951964341354824 	
0.369999999999999995559107901499 	-0.015599789084848568465613283252 	
0.370999999999999996447286321199 	-0.015599789085031463831132469977 	
0.371999999999999997335464740900 	-0.015599789085197039717467504261 	
0.372999999999999998223643160600 	-0.015599789085347121053715113703 	
0.373999999999999999111821580300 	-0.015599789085483026229717040678 	
0.375000000000000000000000000000 	-0.015599789085606052818633315837 	
0.376000000000000000888178419700 	-0.015599789085717533088093489368 	
0.377000000000000001776356839400 	-0.015599789085818473177713627820 	
0.378000000000000002664535259100 	-0.015599789085909712693656103966 	
0.379000000000000003552713678801 	-0.015599789085992327164476023427 	
0.380000000000000004440892098501 	-0.015599789086067093746290623812 	
0.381000000000000005329070518201 	-0.015599789086134692450702488031 	
0.382000000000000006217248937901 	-0.015599789086195907372722757600 	
0.383000000000000007105427357601 	-0.015599789086251154845985666952 	
0.384000000000000007993605777301 	-0.015599789086301198148820645883 	
0.385000000000000008881784197001 	-0.015599789086346391164816793662 	
0.386000000000000009769962616701 	-0.015599789086387177983183960350 	
0.387000000000000010658141036402 	-0.015599789086424106776540554620 	
0.388000000000000011546319456102 	-0.015599789086457392650597597594 	
0.389000000000000012434497875802 	-0.015599789086487535205716170594 	
0.390000000000000013322676295502 	-0.015599789086514728730925583022 	
0.391000000000000014210854715202 	-0.015599789086539334048708838054 	
0.392000000000000015099033134902 	-0.015599789086561420548004974762 	
0.393000000000000015987211554602 	-0.015599789086581453134705554930 	
0.394000000000000016875389974302 	-0.015599789086599515075537425446 	
0.395000000000000017763568394003 	-0.015599789086615800659529895711 	
0.396000000000000018651746813703 	-0.015599789086630441725667139963 	
0.397000000000000019539925233403 	-0.015599789086643708890811410583 	
0.398000000000000020428103653103 	-0.015599789086655678482795650552 	
0.399000000000000021316282072803 	-0.015599789086666357440513763777 	
0.400000000000000022204460492503 	-0.015599789086676127403130465154 	
0.401000000000000023092638912203 	-0.015599789086684835714979868726 	
0.402000000000000023980817331903 	-0.015599789086692655848409572172 	
0.403000000000000024868995751604 	-0.015599789086699830664706212247 	
0.404000000000000025757174171304 	-0.015599789086706263019355134247 	
0.405000000000000026645352591004 	-0.015599789086711987606825857711 	
0.406000000000000027533531010704 	-0.015599789086717164021678172503 	
0.407000000000000028421709430404 	-0.015599789086721868591745021604 	
0.408000000000000029309887850104 	-0.015599789086725976416936134683 	
0.409000000000000030198066269804 	-0.015599789086729785869689379751 	
0.410000000000000031086244689504 	-0.015599789086733192866596198201 	
0.411000000000000031974423109205 	-0.015599789086736259857701725196 	
0.412000000000000032862601528905 	-0.015599789086738882759597402128 	
0.413000000000000033750779948605 	-0.015599789086741373822508904823 	
0.414000000000000034638958368305 	-0.015599789086743622024133770765 	
0.415000000000000035527136788005 	-0.015599789086745606547790288232 	
0.416000000000000036415315207705 	-0.015599789086747466171356535369 	
0.416999999999999981792342396147 	-0.015599789086748978850227587145 	
0.417999999999999982680520815848 	-0.015599789086750463773523023292 	
0.418999999999999983568699235548 	-0.015599789086751789102258669573 	
0.419999999999999984456877655248 	-0.015599789086752940958646718173 	
0.420999999999999985345056074948 	-0.015599789086753960976050592535 	
0.421999999999999986233234494648 	-0.015599789086754925482303235640 	
0.422999999999999987121412914348 	-0.015599789086755737332889992786 	
0.423999999999999988009591334048 	-0.015599789086756486733431614766 	
0.424999999999999988897769753748 	-0.015599789086757145928352485953 	
0.425999999999999989785948173449 	-0.015599789086757784306591645418 	
0.426999999999999990674126593149 	-0.015599789086758318601422246275 	
0.427999999999999991562305012849 	-0.015599789086758762690632096337 	
0.428999999999999992450483432549 	-0.015599789086759227596523658121 	
0.429999999999999993338661852249 	-0.015599789086759588419006661297 	
0.430999999999999994226840271949 	-0.015599789086760011691534799638 	
0.431999999999999995115018691649 	-0.015599789086760303125078763742 	
0.432999999999999996003197111349 	-0.015599789086760539047471496588 	
0.433999999999999996891375531050 	-0.015599789086760802725439845062 	
0.434999999999999997779553950750 	-0.015599789086761052525620385723 	
0.435999999999999998667732370450 	-0.015599789086761274570225310754 	
0.436999999999999999555910790150 	-0.015599789086761427225891196713 	
0.438000000000000000444089209850 	-0.015599789086761538248193659228 	
0.439000000000000001332267629550 	-0.015599789086761746415010776445 	
0.440000000000000002220446049250 	-0.015599789086761871315101046775 	
0.441000000000000003108624468950 	-0.015599789086761954581827893662 	
0.442000000000000003996802888651 	-0.015599789086762072543024260085 	
0.443000000000000004884981308351 	-0.015599789086762183565326722601 	
0.444000000000000005773159728051 	-0.015599789086762308465416992931 	
0.445000000000000006661338147751 	-0.015599789086762336220992608560 	
0.446000000000000007549516567451 	-0.015599789086762357037674320281 	
0.447000000000000008437694987151 	-0.015599789086762474998870686704 	
0.448000000000000009325873406851 	-0.015599789086762468059976782797 	
0.449000000000000010214051826551 	-0.015599789086762537448915821869 	
0.450000000000000011102230246252 	-0.015599789086762592960067053127 	
0.451000000000000011990408665952 	-0.015599789086762592960067053127 	
0.452000000000000012878587085652 	-0.015599789086762613776748764849 	
0.453000000000000013766765505352 	-0.015599789086762703982369515643 	
0.454000000000000014654943925052 	-0.015599789086762710921263419550 	
0.455000000000000015543122344752 	-0.015599789086762724799051227365 	
0.456000000000000016431300764452 	-0.015599789086762738676839035179 	
0.457000000000000017319479184152 	-0.015599789086762752554626842993 	
0.458000000000000018207657603853 	-0.015599789086762773371308554715 	
0.459000000000000019095836023553 	-0.015599789086762773371308554715 	
0.460000000000000019984014443253 	-0.015599789086762773371308554715 	
0.461000000000000020872192862953 	-0.015599789086762821943565882066 	
0.462000000000000021760371282653 	-0.015599789086762863576929305509 	
0.463000000000000022648549702353 	-0.015599789086762863576929305509 	
0.464000000000000023536728122053 	-0.015599789086762884393611017231 	
0.465000000000000024424906541753 	-0.015599789086762884393611017231 	
0.466000000000000025313084961454 	-0.015599789086762877454717113324 	
0.467000000000000026201263381154 	-0.015599789086762877454717113324 	
0.468000000000000027089441800854 	-0.015599789086762877454717113324 	
0.469000000000000027977620220554 	-0.015599789086762898271398825045 	
0.470000000000000028865798640254 	-0.015599789086762898271398825045 	
0.471000000000000029753977059954 	-0.015599789086762898271398825045 	
0.472000000000000030642155479654 	-0.015599789086762898271398825045 	
0.473000000000000031530333899354 	-0.015599789086762898271398825045 	
0.474000000000000032418512319055 	-0.015599789086762870515823209416 	
0.475000000000000033306690738755 	-0.015599789086762870515823209416 	
0.476000000000000034194869158455 	-0.015599789086762870515823209416 	
0.477000000000000035083047578155 	-0.015599789086762870515823209416 	
0.478000000000000035971225997855 	-0.015599789086762870515823209416 	
0.479000000000000036859404417555 	-0.015599789086762870515823209416 	
0.479999999999999982236431605997 	-0.015599789086762870515823209416 	
0.480999999999999983124610025698 	-0.015599789086762870515823209416 	
0.481999999999999984012788445398 	-0.015599789086762870515823209416 	
0.482999999999999984900966865098 	-0.015599789086762912149186632860 	
0.483999999999999985789145284798 	-0.015599789086762912149186632860 	
0.484999999999999986677323704498 	-0.015599789086762912149186632860 	
0.485999999999999987565502124198 	-0.015599789086762912149186632860 	
0.486999999999999988453680543898 	-0.015599789086762912149186632860 	
0.487999999999999989341858963598 	-0.015599789086762912149186632860 	
0.488999999999999990230037383299 	-0.015599789086762912149186632860 	
0.489999999999999991118215802999 	-0.015599789086762912149186632860 	
0.490999999999999992006394222699 	-0.015599789086762912149186632860 	
0.491999999999999992894572642399 	-0.015599789086762912149186632860 	
0.492999999999999993782751062099 	-0.015599789086762912149186632860 	
0.493999999999999994670929481799 	-0.015599789086762912149186632860 	
0.494999999999999995559107901499 	-0.015599789086762912149186632860 	
0.495999999999999996447286321199 	-0.015599789086762912149186632860 	
0.496999999999999997335464740900 	-0.015599789086762912149186632860 	
0.497999999999999998223643160600 	-0.015599789086762912149186632860 	
0.498999999999999999111821580300 	-0.015599789086762912149186632860 	
0.500000000000000000000000000000 	-0.015599789086762912149186632860 	
0.501000000000000000888178419700 	-0.015599789086762912149186632860 	
0.502000000000000001776356839400 	-0.015599789086762912149186632860 	
0.503000000000000002664535259100 	-0.015599789086762912149186632860 	
0.504000000000000003552713678801 	-0.015599789086762912149186632860 	
0.505000000000000004440892098501 	-0.015599789086762912149186632860 	
0.506000000000000005329070518201 	-0.015599789086762912149186632860 	
0.507000000000000006217248937901 	-0.015599789086762912149186632860 	
0.508000000000000007105427357601 	-0.015599789086762912149186632860 	
0.509000000000000007993605777301 	-0.015599789086762912149186632860 	
0.510000000000000008881784197001 	-0.015599789086762912149186632860 	
0.511000000000000009769962616701 	-0.015599789086762912149186632860 	
0.512000000000000010658141036402 	-0.015599789086762912149186632860 	
0.513000000000000011546319456102 	-0.015599789086762912149186632860 	
0.514000000000000012434497875802 	-0.015599789086762912149186632860 	
0.515000000000000013322676295502 	-0.015599789086762912149186632860 	
0.516000000000000014210854715202 	-0.015599789086762912149186632860 	
0.517000000000000015099033134902 	-0.015599789086762912149186632860 	
0.518000000000000015987211554602 	-0.015599789086762912149186632860 	
0.519000000000000016875389974302 	-0.015599789086762912149186632860 	
0.520000000000000017763568394003 	-0.015599789086762912149186632860 	
0.520999999999999907629444351187 	-0.015599789086762912149186632860 	
0.522000000000000019539925233403 	-0.015599789086762912149186632860 	
0.522999999999999909405801190587 	-0.015599789086762912149186632860 	
0.524000000000000021316282072803 	-0.015599789086762912149186632860 	
0.524999999999999911182158029987 	-0.015599789086762912149186632860 	
0.526000000000000023092638912203 	-0.015599789086762912149186632860 	
0.526999999999999912958514869388 	-0.015599789086762912149186632860 	
0.528000000000000024868995751604 	-0.015599789086762912149186632860 	
0.528999999999999914734871708788 	-0.015599789086762912149186632860 	
0.530000000000000026645352591004 	-0.015599789086762912149186632860 	
0.530999999999999916511228548188 	-0.015599789086762912149186632860 	
0.532000000000000028421709430404 	-0.015599789086762912149186632860 	
0.532999999999999918287585387588 	-0.015599789086762912149186632860 	
0.534000000000000030198066269804 	-0.015599789086762912149186632860 	
0.534999999999999920063942226989 	-0.015599789086762912149186632860 	
0.536000000000000031974423109205 	-0.015599789086762912149186632860 	
0.536999999999999921840299066389 	-0.015599789086762912149186632860 	
0.538000000000000033750779948605 	-0.015599789086762912149186632860 	
0.538999999999999923616655905789 	-0.015599789086762912149186632860 	
0.540000000000000035527136788005 	-0.015599789086762912149186632860 	
0.540999999999999925393012745189 	-0.015599789086762912149186632860 	
0.542000000000000037303493627405 	-0.015599789086762912149186632860 	
0.542999999999999927169369584590 	-0.015599789086762912149186632860 	
0.544000000000000039079850466806 	-0.015599789086762912149186632860 	
0.544999999999999928945726423990 	-0.015599789086762912149186632860 	
0.546000000000000040856207306206 	-0.015599789086762912149186632860 	
0.546999999999999930722083263390 	-0.015599789086762912149186632860 	
0.548000000000000042632564145606 	-0.015599789086762912149186632860 	
0.548999999999999932498440102790 	-0.015599789086762912149186632860 	
0.550000000000000044408920985006 	-0.015599789086762912149186632860 	
0.550999999999999934274796942191 	-0.015599789086762912149186632860 	
0.552000000000000046185277824407 	-0.015599789086762912149186632860 	
0.552999999999999936051153781591 	-0.015599789086762912149186632860 	
0.554000000000000047961634663807 	-0.015599789086762912149186632860 	
0.554999999999999937827510620991 	-0.015599789086762912149186632860 	
0.556000000000000049737991503207 	-0.015599789086762912149186632860 	
0.556999999999999939603867460391 	-0.015599789086762912149186632860 	
0.558000000000000051514348342607 	-0.015599789086762912149186632860 	
0.558999999999999941380224299792 	-0.015599789086762912149186632860 	
0.560000000000000053290705182008 	-0.015599789086762912149186632860 	
0.560999999999999943156581139192 	-0.015599789086762912149186632860 	
0.562000000000000055067062021408 	-0.015599789086762912149186632860 	
0.562999999999999944932937978592 	-0.015599789086762912149186632860 	
0.564000000000000056843418860808 	-0.015599789086762912149186632860 	
0.564999999999999946709294817992 	-0.015599789086762912149186632860 	
0.566000000000000058619775700208 	-0.015599789086762912149186632860 	
0.566999999999999948485651657393 	-0.015599789086762912149186632860 	
0.568000000000000060396132539609 	-0.015599789086762912149186632860 	
0.568999999999999950262008496793 	-0.015599789086762912149186632860 	
0.570000000000000062172489379009 	-0.015599789086762912149186632860 	
0.570999999999999952038365336193 	-0.015599789086762912149186632860 	
0.572000000000000063948846218409 	-0.015599789086762912149186632860 	
0.572999999999999953814722175593 	-0.015599789086762912149186632860 	
0.574000000000000065725203057809 	-0.015599789086762912149186632860 	
0.574999999999999955591079014994 	-0.015599789086762912149186632860 	
0.576000000000000067501559897210 	-0.015599789086762912149186632860 	
0.576999999999999957367435854394 	-0.015599789086762912149186632860 	
0.578000000000000069277916736610 	-0.015599789086762912149186632860 	
0.578999999999999959143792693794 	-0.015599789086762912149186632860 	
0.580000000000000071054273576010 	-0.015599789086762912149186632860 	
0.580999999999999960920149533194 	-0.015599789086762912149186632860 	
0.582000000000000072830630415410 	-0.015599789086762912149186632860 	
0.582999999999999962696506372595 	-0.015599789086762912149186632860 	
0.583999999999999963584684792295 	-0.015599789086762912149186632860 	
0.584999999999999964472863211995 	-0.015599789086762912149186632860 	
0.585999999999999965361041631695 	-0.015599789086762912149186632860 	
0.586999999999999966249220051395 	-0.015599789086762912149186632860 	
0.587999999999999967137398471095 	-0.015599789086762912149186632860 	
0.588999999999999968025576890795 	-0.015599789086762912149186632860 	
0.589999999999999968913755310496 	-0.015599789086762912149186632860 	
0.590999999999999969801933730196 	-0.015599789086762912149186632860 	
0.591999999999999970690112149896 	-0.015599789086762912149186632860 	
0.592999999999999971578290569596 	-0.015599789086762912149186632860 	
0.593999999999999972466468989296 	-0.015599789086762912149186632860 	
0.594999999999999973354647408996 	-0.015599789086762912149186632860 	
0.595999999999999974242825828696 	-0.015599789086762912149186632860 	
0.596999999999999975131004248396 	-0.015599789086762912149186632860 	
0.597999999999999976019182668097 	-0.015599789086762912149186632860 	
0.598999999999999976907361087797 	-0.015599789086762912149186632860 	
0.599999999999999977795539507497 	-0.015599789086762912149186632860 	
0.600999999999999978683717927197 	-0.015599789086762912149186632860 	
0.601999999999999979571896346897 	-0.015599789086762912149186632860 	
0.602999999999999980460074766597 	-0.015599789086762912149186632860 	
0.603999999999999981348253186297 	-0.015599789086762912149186632860 	
0.604999999999999982236431605997 	-0.015599789086762912149186632860 	
0.605999999999999983124610025698 	-0.015599789086762912149186632860 	
0.606999999999999984012788445398 	-0.015599789086762912149186632860 	
0.607999999999999984900966865098 	-0.015599789086762912149186632860 	
0.608999999999999985789145284798 	-0.015599789086762912149186632860 	
0.609999999999999986677323704498 	-0.015599789086762912149186632860 	
0.610999999999999987565502124198 	-0.015599789086762912149186632860 	
0.611999999999999988453680543898 	-0.015599789086762912149186632860 	
0.612999999999999989341858963598 	-0.015599789086762912149186632860 	
0.613999999999999990230037383299 	-0.015599789086762912149186632860 	
0.614999999999999991118215802999 	-0.015599789086762912149186632860 	
0.615999999999999992006394222699 	-0.015599789086762912149186632860 	
0.616999999999999992894572642399 	-0.015599789086762912149186632860 	
0.617999999999999993782751062099 	-0.015599789086762912149186632860 	
0.618999999999999994670929481799 	-0.015599789086762912149186632860 	
0.619999999999999995559107901499 	-0.015599789086762912149186632860 	
0.620999999999999996447286321199 	-0.015599789086762912149186632860 	
0.621999999999999997335464740900 	-0.015599789086762912149186632860 	
0.622999999999999998223643160600 	-0.015599789086762912149186632860 	
0.623999999999999999111821580300 	-0.015599789086762912149186632860 	
0.625000000000000000000000000000 	-0.015599789086762912149186632860 	
0.626000000000000000888178419700 	-0.015599789086762912149186632860 	
0.627000000000000001776356839400 	-0.015599789086762912149186632860 	
0.628000000000000002664535259100 	-0.015599789086762912149186632860 	
0.629000000000000003552713678801 	-0.015599789086762912149186632860 	
0.630000000000000004440892098501 	-0.015599789086762912149186632860 	
0.631000000000000005329070518201 	-0.015599789086762912149186632860 	
0.632000000000000006217248937901 	-0.015599789086762912149186632860 	
0.633000000000000007105427357601 	-0.015599789086762912149186632860 	
0.634000000000000007993605777301 	-0.015599789086762912149186632860 	
0.635000000000000008881784197001 	-0.015599789086762912149186632860 	
0.636000000000000009769962616701 	-0.015599789086762912149186632860 	
0.637000000000000010658141036402 	-0.015599789086762912149186632860 	
0.638000000000000011546319456102 	-0.015599789086762912149186632860 	
0.639000000000000012434497875802 	-0.015599789086762912149186632860 	
0.640000000000000013322676295502 	-0.015599789086762912149186632860 	
0.641000000000000014210854715202 	-0.015599789086762912149186632860 	
0.642000000000000015099033134902 	-0.015599789086762912149186632860 	
0.643000000000000015987211554602 	-0.015599789086762912149186632860 	
0.644000000000000016875389974302 	-0.015599789086762912149186632860 	
0.645000000000000017763568394003 	-0.015599789086762912149186632860 	
0.646000000000000018651746813703 	-0.015599789086762912149186632860 	
0.647000000000000019539925233403 	-0.015599789086762912149186632860 	
0.648000000000000020428103653103 	-0.015599789086762912149186632860 	
0.649000000000000021316282072803 	-0.015599789086762912149186632860 	
0.649999999999999911182158029987 	-0.015599789086762912149186632860 	
0.651000000000000023092638912203 	-0.015599789086762912149186632860 	
0.651999999999999912958514869388 	-0.015599789086762912149186632860 	
0.653000000000000024868995751604 	-0.015599789086762912149186632860 	
0.653999999999999914734871708788 	-0.015599789086762912149186632860 	
0.655000000000000026645352591004 	-0.015599789086762912149186632860 	
0.655999999999999916511228548188 	-0.015599789086762912149186632860 	
0.657000000000000028421709430404 	-0.015599789086762912149186632860 	
0.657999999999999918287585387588 	-0.015599789086762912149186632860 	
0.659000000000000030198066269804 	-0.015599789086762912149186632860 	
0.659999999999999920063942226989 	-0.015599789086762912149186632860 	
0.661000000000000031974423109205 	-0.015599789086762912149186632860 	
0.661999999999999921840299066389 	-0.015599789086762912149186632860 	
0.663000000000000033750779948605 	-0.015599789086762912149186632860 	
0.663999999999999923616655905789 	-0.015599789086762912149186632860 	
0.665000000000000035527136788005 	-0.015599789086762912149186632860 	
0.665999999999999925393012745189 	-0.015599789086762912149186632860 	
0.667000000000000037303493627405 	-0.015599789086762912149186632860 	
0.667999999999999927169369584590 	-0.015599789086762912149186632860 	
0.669000000000000039079850466806 	-0.015599789086762912149186632860 	
0.669999999999999928945726423990 	-0.015599789086762912149186632860 	
0.671000000000000040856207306206 	-0.015599789086762912149186632860 	
0.671999999999999930722083263390 	-0.015599789086762912149186632860 	
0.673000000000000042632564145606 	-0.015599789086762912149186632860 	
0.673999999999999932498440102790 	-0.015599789086762912149186632860 	
0.675000000000000044408920985006 	-0.015599789086762912149186632860 	
0.675999999999999934274796942191 	-0.015599789086762912149186632860 	
0.677000000000000046185277824407 	-0.015599789086762912149186632860 	
0.677999999999999936051153781591 	-0.015599789086762912149186632860 	
0.679000000000000047961634663807 	-0.015599789086762912149186632860 	
0.679999999999999937827510620991 	-0.015599789086762912149186632860 	
0.681000000000000049737991503207 	-0.015599789086762912149186632860 	
0.681999999999999939603867460391 	-0.015599789086762912149186632860 	
0.683000000000000051514348342607 	-0.015599789086762912149186632860 	
0.683999999999999941380224299792 	-0.015599789086762912149186632860 	
0.685000000000000053290705182008 	-0.015599789086762912149186632860 	
0.685999999999999943156581139192 	-0.015599789086762912149186632860 	
0.687000000000000055067062021408 	-0.015599789086762912149186632860 	
0.687999999999999944932937978592 	-0.015599789086762912149186632860 	
0.689000000000000056843418860808 	-0.015599789086762912149186632860 	
0.689999999999999946709294817992 	-0.015599789086762912149186632860 	
0.691000000000000058619775700208 	-0.015599789086762912149186632860 	
0.691999999999999948485651657393 	-0.015599789086762912149186632860 	
0.693000000000000060396132539609 	-0.015599789086762912149186632860 	
0.693999999999999950262008496793 	-0.015599789086762912149186632860 	
0.695000000000000062172489379009 	-0.015599789086762912149186632860 	
0.695999999999999952038365336193 	-0.015599789086762912149186632860 	
0.697000000000000063948846218409 	-0.015599789086762912149186632860 	
0.697999999999999953814722175593 	-0.015599789086762912149186632860 	
0.699000000000000065725203057809 	-0.015599789086762912149186632860 	
0.699999999999999955591079014994 	-0.015599789086762912149186632860 	
0.701000000000000067501559897210 	-0.015599789086762912149186632860 	
0.701999999999999957367435854394 	-0.015599789086762912149186632860 	
0.703000000000000069277916736610 	-0.015599789086762912149186632860 	
0.703999999999999959143792693794 	-0.015599789086762912149186632860 	
0.705000000000000071054273576010 	-0.015599789086762912149186632860 	
0.705999999999999960920149533194 	-0.015599789086762912149186632860 	
0.707000000000000072830630415410 	-0.015599789086762912149186632860 	
0.707999999999999962696506372595 	-0.015599789086762912149186632860 	
0.709000000000000074606987254811 	-0.015599789086762912149186632860 	
0.709999999999999964472863211995 	-0.015599789086762912149186632860 	
0.711000000000000076383344094211 	-0.015599789086762912149186632860 	
0.711999999999999966249220051395 	-0.015599789086762912149186632860 	
0.712999999999999967137398471095 	-0.015599789086762912149186632860 	
0.713999999999999968025576890795 	-0.015599789086762912149186632860 	
0.714999999999999968913755310496 	-0.015599789086762912149186632860 	
0.715999999999999969801933730196 	-0.015599789086762912149186632860 	
0.716999999999999970690112149896 	-0.015599789086762912149186632860 	
0.717999999999999971578290569596 	-0.015599789086762912149186632860 	
0.718999999999999972466468989296 	-0.015599789086762912149186632860 	
0.719999999999999973354647408996 	-0.015599789086762912149186632860 	
0.720999999999999974242825828696 	-0.015599789086762912149186632860 	
0.721999999999999975131004248396 	-0.015599789086762912149186632860 	
0.722999999999999976019182668097 	-0.015599789086762912149186632860 	
0.723999999999999976907361087797 	-0.015599789086762912149186632860 	
0.724999999999999977795539507497 	-0.015599789086762912149186632860 	
0.725999999999999978683717927197 	-0.015599789086762912149186632860 	
0.726999999999999979571896346897 	-0.015599789086762912149186632860 	
0.727999999999999980460074766597 	-0.015599789086762912149186632860 	
0.728999999999999981348253186297 	-0.015599789086762912149186632860 	
0.729999999999999982236431605997 	-0.015599789086762912149186632860 	
0.730999999999999983124610025698 	-0.015599789086762912149186632860 	
0.731999999999999984012788445398 	-0.015599789086762912149186632860 	
0.732999999999999984900966865098 	-0.015599789086762912149186632860 	
0.733999999999999985789145284798 	-0.015599789086762912149186632860 	
0.734999999999999986677323704498 	-0.015599789086762912149186632860 	
0.735999999999999987565502124198 	-0.015599789086762912149186632860 	
0.736999999999999988453680543898 	-0.015599789086762912149186632860 	
0.737999999999999989341858963598 	-0.015599789086762912149186632860 	
0.738999999999999990230037383299 	-0.015599789086762912149186632860 	
0.739999999999999991118215802999 	-0.015599789086762912149186632860 	
0.740999999999999992006394222699 	-0.015599789086762912149186632860 	
0.741999999999999992894572642399 	-0.015599789086762912149186632860 	
0.742999999999999993782751062099 	-0.015599789086762912149186632860 	
0.743999999999999994670929481799 	-0.015599789086762912149186632860 	
0.744999999999999995559107901499 	-0.015599789086762912149186632860 	
0.745999999999999996447286321199 	-0.015599789086762912149186632860 	
0.746999999999999997335464740900 	-0.015599789086762912149186632860 	
0.747999999999999998223643160600 	-0.015599789086762912149186632860 	
0.748999999999999999111821580300 	-0.015599789086762912149186632860 	
0.750000000000000000000000000000 	-0.015599789086762912149186632860 	
0.751000000000000000888178419700 	-0.015599789086762912149186632860 	
0.752000000000000001776356839400 	-0.015599789086762912149186632860 	
0.753000000000000002664535259100 	-0.015599789086762912149186632860 	
0.754000000000000003552713678801 	-0.015599789086762912149186632860 	
0.755000000000000004440892098501 	-0.015599789086762912149186632860 	
0.756000000000000005329070518201 	-0.015599789086762912149186632860 	
0.757000000000000006217248937901 	-0.015599789086762912149186632860 	
0.758000000000000007105427357601 	-0.015599789086762912149186632860 	
0.759000000000000007993605777301 	-0.015599789086762912149186632860 	
0.760000000000000008881784197001 	-0.015599789086762912149186632860 	
0.761000000000000009769962616701 	-0.015599789086762912149186632860 	
0.762000000000000010658141036402 	-0.015599789086762912149186632860 	
0.763000000000000011546319456102 	-0.015599789086762912149186632860 	
0.764000000000000012434497875802 	-0.015599789086762912149186632860 	
0.765000000000000013322676295502 	-0.015599789086762912149186632860 	
0.766000000000000014210854715202 	-0.015599789086762912149186632860 	
0.767000000000000015099033134902 	-0.015599789086762912149186632860 	
0.768000000000000015987211554602 	-0.015599789086762912149186632860 	
0.769000000000000016875389974302 	-0.015599789086762912149186632860 	
0.770000000000000017763568394003 	-0.015599789086762912149186632860 	
0.771000000000000018651746813703 	-0.015599789086762912149186632860 	
0.772000000000000019539925233403 	-0.015599789086762912149186632860 	
0.773000000000000020428103653103 	-0.015599789086762912149186632860 	
0.774000000000000021316282072803 	-0.015599789086762912149186632860 	
0.775000000000000022204460492503 	-0.015599789086762912149186632860 	
0.776000000000000023092638912203 	-0.015599789086762912149186632860 	
0.777000000000000023980817331903 	-0.015599789086762912149186632860 	
0.778000000000000024868995751604 	-0.015599789086762912149186632860 	
0.779000000000000025757174171304 	-0.015599789086762912149186632860 	
0.780000000000000026645352591004 	-0.015599789086762912149186632860 	
0.781000000000000027533531010704 	-0.015599789086762912149186632860 	
0.782000000000000028421709430404 	-0.015599789086762912149186632860 	
0.783000000000000029309887850104 	-0.015599789086762912149186632860 	
0.784000000000000030198066269804 	-0.015599789086762912149186632860 	
0.785000000000000031086244689504 	-0.015599789086762912149186632860 	
0.786000000000000031974423109205 	-0.015599789086762912149186632860 	
0.787000000000000032862601528905 	-0.015599789086762912149186632860 	
0.788000000000000033750779948605 	-0.015599789086762912149186632860 	
0.789000000000000034638958368305 	-0.015599789086762912149186632860 	
0.790000000000000035527136788005 	-0.015599789086762912149186632860 	
0.791000000000000036415315207705 	-0.015599789086762912149186632860 	
0.792000000000000037303493627405 	-0.015599789086762912149186632860 	
0.792999999999999927169369584590 	-0.015599789086762912149186632860 	
0.794000000000000039079850466806 	-0.015599789086762912149186632860 	
0.794999999999999928945726423990 	-0.015599789086762912149186632860 	
0.796000000000000040856207306206 	-0.015599789086762912149186632860 	
0.796999999999999930722083263390 	-0.015599789086762912149186632860 	
0.798000000000000042632564145606 	-0.015599789086762912149186632860 	
0.798999999999999932498440102790 	-0.015599789086762912149186632860 	
0.800000000000000044408920985006 	-0.015599789086762912149186632860 	
0.800999999999999934274796942191 	-0.015599789086762912149186632860 	
0.802000000000000046185277824407 	-0.015599789086762912149186632860 	
0.802999999999999936051153781591 	-0.015599789086762912149186632860 	
0.804000000000000047961634663807 	-0.015599789086762912149186632860 	
0.804999999999999937827510620991 	-0.015599789086762912149186632860 	
0.806000000000000049737991503207 	-0.015599789086762912149186632860 	
0.806999999999999939603867460391 	-0.015599789086762912149186632860 	
0.808000000000000051514348342607 	-0.015599789086762912149186632860 	
0.808999999999999941380224299792 	-0.015599789086762912149186632860 	
0.810000000000000053290705182008 	-0.015599789086762912149186632860 	
0.810999999999999943156581139192 	-0.015599789086762912149186632860 	
0.812000000000000055067062021408 	-0.015599789086762912149186632860 	
0.812999999999999944932937978592 	-0.015599789086762912149186632860 	
0.814000000000000056843418860808 	-0.015599789086762912149186632860 	
0.814999999999999946709294817992 	-0.015599789086762912149186632860 	
0.816000000000000058619775700208 	-0.015599789086762912149186632860 	
0.816999999999999948485651657393 	-0.015599789086762912149186632860 	
0.818000000000000060396132539609 	-0.015599789086762912149186632860 	
0.818999999999999950262008496793 	-0.015599789086762912149186632860 	
0.820000000000000062172489379009 	-0.015599789086762912149186632860 	
0.820999999999999952038365336193 	-0.015599789086762912149186632860 	
0.822000000000000063948846218409 	-0.015599789086762912149186632860 	
0.822999999999999953814722175593 	-0.015599789086762912149186632860 	
0.824000000000000065725203057809 	-0.015599789086762912149186632860 	
0.824999999999999955591079014994 	-0.015599789086762912149186632860 	
0.825999999999999956479257434694 	-0.015599789086762912149186632860 	
0.826999999999999957367435854394 	-0.015599789086762912149186632860 	
0.827999999999999958255614274094 	-0.015599789086762912149186632860 	
0.828999999999999959143792693794 	-0.015599789086762912149186632860 	
0.829999999999999960031971113494 	-0.015599789086762912149186632860 	
0.830999999999999960920149533194 	-0.015599789086762912149186632860 	
0.831999999999999961808327952895 	-0.015599789086762912149186632860 	
0.832999999999999962696506372595 	-0.015599789086762912149186632860 	
0.833999999999999963584684792295 	-0.015599789086762912149186632860 	
0.834999999999999964472863211995 	-0.015599789086762912149186632860 	
0.835999999999999965361041631695 	-0.015599789086762912149186632860 	
0.836999999999999966249220051395 	-0.015599789086762912149186632860 	
0.837999999999999967137398471095 	-0.015599789086762912149186632860 	
0.838999999999999968025576890795 	-0.015599789086762912149186632860 	
0.839999999999999968913755310496 	-0.015599789086762912149186632860 	
0.840999999999999969801933730196 	-0.015599789086762912149186632860 	
0.841999999999999970690112149896 	-0.015599789086762912149186632860 	
0.842999999999999971578290569596 	-0.015599789086762912149186632860 	
0.843999999999999972466468989296 	-0.015599789086762912149186632860 	
0.844999999999999973354647408996 	-0.015599789086762912149186632860 	
0.845999999999999974242825828696 	-0.015599789086762912149186632860 	
0.846999999999999975131004248396 	-0.015599789086762912149186632860 	
0.847999999999999976019182668097 	-0.015599789086762912149186632860 	
0.848999999999999976907361087797 	-0.015599789086762912149186632860 	
0.849999999999999977795539507497 	-0.015599789086762912149186632860 	
0.850999999999999978683717927197 	-0.015599789086762912149186632860 	
0.851999999999999979571896346897 	-0.015599789086762912149186632860 	
0.852999999999999980460074766597 	-0.015599789086762912149186632860 	
0.853999999999999981348253186297 	-0.015599789086762912149186632860 	
0.854999999999999982236431605997 	-0.015599789086762912149186632860 	
0.855999999999999983124610025698 	-0.015599789086762912149186632860 	
0.856999999999999984012788445398 	-0.015599789086762912149186632860 	
0.857999999999999984900966865098 	-0.015599789086762912149186632860 	
0.858999999999999985789145284798 	-0.015599789086762912149186632860 	
0.859999999999999986677323704498 	-0.015599789086762912149186632860 	
0.860999999999999987565502124198 	-0.015599789086762912149186632860 	
0.861999999999999988453680543898 	-0.015599789086762912149186632860 	
0.862999999999999989341858963598 	-0.015599789086762912149186632860 	
0.863999999999999990230037383299 	-0.015599789086762912149186632860 	
0.864999999999999991118215802999 	-0.015599789086762912149186632860 	
0.865999999999999992006394222699 	-0.015599789086762912149186632860 	
0.866999999999999992894572642399 	-0.015599789086762912149186632860 	
0.867999999999999993782751062099 	-0.015599789086762912149186632860 	
0.868999999999999994670929481799 	-0.015599789086762912149186632860 	
0.869999999999999995559107901499 	-0.015599789086762912149186632860 	
0.870999999999999996447286321199 	-0.015599789086762912149186632860 	
0.871999999999999997335464740900 	-0.015599789086762912149186632860 	
0.872999999999999998223643160600 	-0.015599789086762912149186632860 	
0.873999999999999999111821580300 	-0.015599789086762912149186632860 	
0.875000000000000000000000000000 	-0.015599789086762912149186632860 	
0.876000000000000000888178419700 	-0.015599789086762912149186632860 	
0.877000000000000001776356839400 	-0.015599789086762912149186632860 	
0.878000000000000002664535259100 	-0.015599789086762912149186632860 	
0.879000000000000003552713678801 	-0.015599789086762912149186632860 	
0.880000000000000004440892098501 	-0.015599789086762912149186632860 	
0.881000000000000005329070518201 	-0.015599789086762912149186632860 	
0.882000000000000006217248937901 	-0.015599789086762912149186632860 	
0.883000000000000007105427357601 	-0.015599789086762912149186632860 	
0.884000000000000007993605777301 	-0.015599789086762912149186632860 	
0.885000000000000008881784197001 	-0.015599789086762912149186632860 	
0.886000000000000009769962616701 	-0.015599789086762912149186632860 	
0.887000000000000010658141036402 	-0.015599789086762912149186632860 	
0.888000000000000011546319456102 	-0.015599789086762912149186632860 	
0.889000000000000012434497875802 	-0.015599789086762912149186632860 	
0.890000000000000013322676295502 	-0.015599789086762912149186632860 	
0.891000000000000014210854715202 	-0.015599789086762912149186632860 	
0.892000000000000015099033134902 	-0.015599789086762912149186632860 	
0.893000000000000015987211554602 	-0.015599789086762912149186632860 	
0.894000000000000016875389974302 	-0.015599789086762912149186632860 	
0.895000000000000017763568394003 	-0.015599789086762912149186632860 	
0.896000000000000018651746813703 	-0.015599789086762912149186632860 	
0.897000000000000019539925233403 	-0.015599789086762912149186632860 	
0.898000000000000020428103653103 	-0.015599789086762912149186632860 	
0.899000000000000021316282072803 	-0.015599789086762912149186632860 	
0.900000000000000022204460492503 	-0.015599789086762912149186632860 	
0.901000000000000023092638912203 	-0.015599789086762912149186632860 	
0.902000000000000023980817331903 	-0.015599789086762912149186632860 	
0.903000000000000024868995751604 	-0.015599789086762912149186632860 	
0.904000000000000025757174171304 	-0.015599789086762912149186632860 	
0.905000000000000026645352591004 	-0.015599789086762912149186632860 	
0.906000000000000027533531010704 	-0.015599789086762912149186632860 	
0.907000000000000028421709430404 	-0.015599789086762912149186632860 	
0.908000000000000029309887850104 	-0.015599789086762912149186632860 	
0.909000000000000030198066269804 	-0.015599789086762912149186632860 	
0.910000000000000031086244689504 	-0.015599789086762912149186632860 	
0.911000000000000031974423109205 	-0.015599789086762912149186632860 	
0.912000000000000032862601528905 	-0.015599789086762912149186632860 	
0.913000000000000033750779948605 	-0.015599789086762912149186632860 	
0.914000000000000034638958368305 	-0.015599789086762912149186632860 	
0.915000000000000035527136788005 	-0.015599789086762912149186632860 	
0.916000000000000036415315207705 	-0.015599789086762912149186632860 	
0.917000000000000037303493627405 	-0.015599789086762912149186632860 	
0.918000000000000038191672047105 	-0.015599789086762912149186632860 	
0.919000000000000039079850466806 	-0.015599789086762912149186632860 	
0.920000000000000039968028886506 	-0.015599789086762912149186632860 	
0.921000000000000040856207306206 	-0.015599789086762912149186632860 	
0.922000000000000041744385725906 	-0.015599789086762912149186632860 	
0.923000000000000042632564145606 	-0.015599789086762912149186632860 	
0.924000000000000043520742565306 	-0.015599789086762912149186632860 	
0.925000000000000044408920985006 	-0.015599789086762912149186632860 	
0.926000000000000045297099404706 	-0.015599789086762912149186632860 	
0.927000000000000046185277824407 	-0.015599789086762912149186632860 	
0.927999999999999936051153781591 	-0.015599789086762912149186632860 	
0.929000000000000047961634663807 	-0.015599789086762912149186632860 	
0.929999999999999937827510620991 	-0.015599789086762912149186632860 	
0.931000000000000049737991503207 	-0.015599789086762912149186632860 	
0.931999999999999939603867460391 	-0.015599789086762912149186632860 	
0.933000000000000051514348342607 	-0.015599789086762912149186632860 	
0.933999999999999941380224299792 	-0.015599789086762912149186632860 	
0.935000000000000053290705182008 	-0.015599789086762912149186632860 	
0.935999999999999943156581139192 	-0.015599789086762912149186632860 	
0.937000000000000055067062021408 	-0.015599789086762912149186632860 	
0.937999999999999944932937978592 	-0.015599789086762912149186632860 	
0.939000000000000056843418860808 	-0.015599789086762912149186632860 	
0.939999999999999946709294817992 	-0.015599789086762912149186632860 	
0.940999999999999947597473237693 	-0.015599789086762912149186632860 	
0.941999999999999948485651657393 	-0.015599789086762912149186632860 	
0.942999999999999949373830077093 	-0.015599789086762912149186632860 	
0.943999999999999950262008496793 	-0.015599789086762912149186632860 	
0.944999999999999951150186916493 	-0.015599789086762912149186632860 	
0.945999999999999952038365336193 	-0.015599789086762912149186632860 	
0.946999999999999952926543755893 	-0.015599789086762912149186632860 	
0.947999999999999953814722175593 	-0.015599789086762912149186632860 	
0.948999999999999954702900595294 	-0.015599789086762912149186632860 	
0.949999999999999955591079014994 	-0.015599789086762912149186632860 	
0.950999999999999956479257434694 	-0.015599789086762912149186632860 	
0.951999999999999957367435854394 	-0.015599789086762912149186632860 	
0.952999999999999958255614274094 	-0.015599789086762912149186632860 	
0.953999999999999959143792693794 	-0.015599789086762912149186632860 	
0.954999999999999960031971113494 	-0.015599789086762912149186632860 	
0.955999999999999960920149533194 	-0.015599789086762912149186632860 	
0.956999999999999961808327952895 	-0.015599789086762912149186632860 	
0.957999999999999962696506372595 	-0.015599789086762912149186632860 	
0.958999999999999963584684792295 	-0.015599789086762912149186632860 	
0.959999999999999964472863211995 	-0.015599789086762912149186632860 	
0.960999999999999965361041631695 	-0.015599789086762912149186632860 	
0.961999999999999966249220051395 	-0.015599789086762912149186632860 	
0.962999999999999967137398471095 	-0.015599789086762912149186632860 	
0.963999999999999968025576890795 	-0.015599789086762912149186632860 	
0.964999999999999968913755310496 	-0.015599789086762912149186632860 	
0.965999999999999969801933730196 	-0.015599789086762912149186632860 	
0.966999999999999970690112149896 	-0.015599789086762912149186632860 	
0.967999999999999971578290569596 	-0.015599789086762912149186632860 	
0.968999999999999972466468989296 	-0.015599789086762912149186632860 	
0.969999999999999973354647408996 	-0.015599789086762912149186632860 	
0.970999999999999974242825828696 	-0.015599789086762912149186632860 	
0.971999999999999975131004248396 	-0.015599789086762912149186632860 	
0.972999999999999976019182668097 	-0.015599789086762912149186632860 	
0.973999999999999976907361087797 	-0.015599789086762912149186632860 	
0.974999999999999977795539507497 	-0.015599789086762912149186632860 	
0.975999999999999978683717927197 	-0.015599789086762912149186632860 	
0.976999999999999979571896346897 	-0.015599789086762912149186632860 	
0.977999999999999980460074766597 	-0.015599789086762912149186632860 	
0.978999999999999981348253186297 	-0.015599789086762912149186632860 	
0.979999999999999982236431605997 	-0.015599789086762912149186632860 	
0.980999999999999983124610025698 	-0.015599789086762912149186632860 	
0.981999999999999984012788445398 	-0.015599789086762912149186632860 	
0.982999999999999984900966865098 	-0.015599789086762912149186632860 	
0.983999999999999985789145284798 	-0.015599789086762912149186632860 	
0.984999999999999986677323704498 	-0.015599789086762912149186632860 	
0.985999999999999987565502124198 	-0.015599789086762912149186632860 	
0.986999999999999988453680543898 	-0.015599789086762912149186632860 	
0.987999999999999989341858963598 	-0.015599789086762912149186632860 	
0.988999999999999990230037383299 	-0.015599789086762912149186632860 	
0.989999999999999991118215802999 	-0.015599789086762912149186632860 	
0.990999999999999992006394222699 	-0.015599789086762912149186632860 	
0.991999999999999992894572642399 	-0.015599789086762912149186632860 	
0.992999999999999993782751062099 	-0.015599789086762912149186632860 	
0.993999999999999994670929481799 	-0.015599789086762912149186632860 	
0.994999999999999995559107901499 	-0.015599789086762912149186632860 	
0.995999999999999996447286321199 	-0.015599789086762912149186632860 	
0.996999999999999997335464740900 	-0.015599789086762912149186632860 	
0.997999999999999998223643160600 	-0.015599789086762912149186632860 	
0.998999999999999999111821580300 	-0.015599789086762912149186632860 	
1.000000000000000000000000000000 	-0.015599789086762912149186632860 	

